Robust Optimal Design of Energy Efficient Series Elastic Actuators: Application to a Powered Prosthetic Ankle

Design of robotic systems that safely and efficiently operate in uncertain operational conditions, such as rehabilitation and physical assistance robots, remains an important challenge in the field. Current methods for the design of energy efficient series elastic actuators use an optimization formulation that typically assumes known operational conditions. This approach could lead to actuators that cannot perform in uncertain environments because elongation, speed, or torque requirements may be beyond actuator specifications when the operation deviates from its nominal conditions. Addressing this gap, we propose a convex optimization formulation to design the stiffness of series elastic actuators to minimize energy consumption and satisfy actuator constraints despite uncertainty due to manufacturing of the spring, unmodeled dynamics, efficiency of the transmission, and the kinematics and kinetics of the load. In our formulation, we express energy consumption as a scalar convex-quadratic function of compliance. In the unconstrained case, this quadratic equation provides an analytical solution to the optimal value of stiffness that minimizes energy consumption for arbitrary periodic reference trajectories. As actuator constraints, we consider peak motor torque, peak motor velocity, limitations due to the speed-torque relationship of DC motors, and peak elongation of the spring. As a simulation case study, we apply our formulation to the robust design of a series elastic actuator for a powered prosthetic ankle. Our simulation results indicate that a small trade-off between energy efficiency and robustness is justified to design actuators that can operate with uncertainty.

==> TorqueSpeedRelationship_1.dat <==
borderX borderY
0.000000 4.000000
116.099071 3.789474
232.198142 3.578947
348.297214 3.368421
464.396285 3.157895
580.495356 2.947368
696.594427 2.736842
812.693498 2.526316
928.792570 2.315789
1044.891641 2.105263
1160.990712 1.894737
1277.089783 1.684211
1393.188854 1.473684
1509.287926 1.263158
1625.386997 1.052632
1741.486068 0.842105
1857.585139 0.631579
1973.684211 0.421053
2089.783282 0.210526
2205.882353 -0.000000
0.000000 -4.000000
116.099071 -3.789474
232.198142 -3.578947
348.297214 -3.368421
464.396285 -3.157895
580.495356 -2.947368
696.594427 -2.736842
812.693498 -2.526316
928.792570 -2.315789
1044.891641 -2.105263
1160.990712 -1.894737
1277.089783 -1.684211
1393.188854 -1.473684
1509.287926 -1.263158
1625.386997 -1.052632
1741.486068 -0.842105
1857.585139 -0.631579
1973.684211 -0.421053
2089.783282 -0.210526
2205.882353 0.000000
-0.000000 4.000000
-116.099071 3.789474
-232.198142 3.578947
-348.297214 3.368421
-464.396285 3.157895
-580.495356 2.947368
-696.594427 2.736842
-812.693498 2.526316
-928.792570 2.315789
-1044.891641 2.105263
-1160.990712 1.894737
-1277.089783 1.684211
-1393.188854 1.473684
-1509.287926 1.263158
-1625.386997 1.052632
-1741.486068 0.842105
-1857.585139 0.631579
-1973.684211 0.421053
-2089.783282 0.210526
-2205.882353 -0.000000
-0.000000 -4.000000
-116.099071 -3.789474
-232.198142 -3.578947
-348.297214 -3.368421
-464.396285 -3.157895
-580.495356 -2.947368
-696.594427 -2.736842
-812.693498 -2.526316
-928.792570 -2.315789
-1044.891641 -2.105263
-1160.990712 -1.894737
-1277.089783 -1.684211
-1393.188854 -1.473684
-1509.287926 -1.263158
-1625.386997 -1.052632
-1741.486068 -0.842105
-1857.585139 -0.631579
-1973.684211 -0.421053
-2089.783282 -0.210526
-2205.882353 0.000000


==> TorqueSpeedRelationship_2.dat <==
topX topY bottX bottY
-0.000000 0.337500 -0.000000 -0.337500
-106.303158 0.337500 -106.303158 -0.337500
-212.606316 0.337500 -212.606316 -0.337500
-318.909474 0.337500 -318.909474 -0.337500
-425.212632 0.337500 -425.212632 -0.337500
-531.515789 0.337500 -531.515789 -0.337500
-637.818947 0.337500 -637.818947 -0.337500
-744.122105 0.337500 -744.122105 -0.337500
-850.425263 0.337500 -850.425263 -0.337500
-956.728421 0.337500 -956.728421 -0.337500
-1063.031579 0.337500 -1063.031579 -0.337500
-1169.334737 0.337500 -1169.334737 -0.337500
-1275.637895 0.337500 -1275.637895 -0.337500
-1381.941053 0.337500 -1381.941053 -0.337500
-1488.244211 0.337500 -1488.244211 -0.337500
-1594.547368 0.337500 -1594.547368 -0.337500
-1700.850526 0.337500 -1700.850526 -0.337500
-1807.153684 0.337500 -1807.153684 -0.337500
-1913.456842 0.337500 -1913.456842 -0.337500
-2019.760000 0.337500 -2019.760000 -0.337500
0.000000 0.337500 0.000000 -0.337500
106.303158 0.337500 106.303158 -0.337500
212.606316 0.337500 212.606316 -0.337500
318.909474 0.337500 318.909474 -0.337500
425.212632 0.337500 425.212632 -0.337500
531.515789 0.337500 531.515789 -0.337500
637.818947 0.337500 637.818947 -0.337500
744.122105 0.337500 744.122105 -0.337500
850.425263 0.337500 850.425263 -0.337500
956.728421 0.337500 956.728421 -0.337500
1063.031579 0.337500 1063.031579 -0.337500
1169.334737 0.337500 1169.334737 -0.337500
1275.637895 0.337500 1275.637895 -0.337500
1381.941053 0.337500 1381.941053 -0.337500
1488.244211 0.337500 1488.244211 -0.337500
1594.547368 0.337500 1594.547368 -0.337500
1700.850526 0.337500 1700.850526 -0.337500
1807.153684 0.337500 1807.153684 -0.337500
1913.456842 0.337500 1913.456842 -0.337500
2019.760000 0.337500 2019.760000 -0.337500


==> UncertainReferenceTrajectory.dat <==
time ql qlU qlL tau tauU tauL
0.000000 -0.000233 0.087034 -0.087499 -0.448688 -0.505829 -0.391547
0.005743 -0.008047 0.079220 -0.095313 -1.038647 -1.170920 -0.906373
0.011486 -0.016574 0.070692 -0.103840 -1.665064 -1.877113 -1.453015
0.017229 -0.025548 0.061719 -0.112814 -2.297637 -2.590244 -2.005029
0.022972 -0.034674 0.052592 -0.121941 -2.902834 -3.272514 -2.533153
0.028715 -0.043647 0.043619 -0.130914 -3.445421 -3.884201 -3.006641
0.034458 -0.052163 0.035103 -0.139430 -3.890093 -4.385503 -3.394683
0.040201 -0.059934 0.027333 -0.147200 -4.203115 -4.738389 -3.667842
0.045944 -0.066701 0.020566 -0.153967 -4.353882 -4.908356 -3.799408
0.051687 -0.072246 0.015021 -0.159512 -4.316301 -4.865989 -3.766613
0.057430 -0.076400 0.010866 -0.163666 -4.069929 -4.588242 -3.551617
0.063173 -0.079049 0.008218 -0.166315 -3.600800 -4.059367 -3.142232
0.068916 -0.080134 0.007132 -0.167401 -2.901901 -3.271463 -2.532339
0.074659 -0.079655 0.007611 -0.166922 -1.973308 -2.224612 -1.722004
0.080402 -0.077663 0.009603 -0.164930 -0.821950 -0.926626 -0.717273
0.086145 -0.074254 0.013013 -0.161520 0.538932 0.607566 0.470298
0.091888 -0.069561 0.017705 -0.156828 2.090600 2.356842 1.824359
0.097631 -0.063747 0.023519 -0.151014 3.809850 4.295041 3.324659
0.103374 -0.056992 0.030275 -0.144258 5.670174 6.392281 4.948068
0.109117 -0.049481 0.037786 -0.136747 7.642996 8.616344 6.669648
0.114860 -0.041399 0.045867 -0.128666 9.698886 10.934055 8.463717
0.120603 -0.032923 0.054343 -0.120190 11.808711 13.312570 10.304852
0.126346 -0.024213 0.063054 -0.111479 13.944649 15.720523 12.168775
0.132089 -0.015408 0.071858 -0.102674 16.081025 18.128971 14.033080
0.137832 -0.006629 0.080638 -0.093895 18.194957 20.512115 15.877799
0.143575 0.002028 0.089294 -0.085239 20.266776 22.847783 17.685768
0.149318 0.010485 0.097751 -0.076782 22.280248 25.117675 19.442821
0.155061 0.018682 0.105949 -0.068584 24.222603 27.307392 21.137815
0.160804 0.026577 0.113843 -0.060690 26.084402 29.406294 22.762510
0.166547 0.034134 0.121400 -0.053133 27.859274 31.407199 24.311349
0.172290 0.041328 0.128595 -0.045938 29.543573 33.305996 25.781150
0.178033 0.048140 0.135407 -0.039126 31.135981 35.101200 27.170762
0.183776 0.054553 0.141819 -0.032714 32.637107 36.793497 28.480717
0.189519 0.060551 0.147818 -0.026715 34.049097 38.385306 29.712888
0.195262 0.066124 0.153390 -0.021143 35.375295 39.880398 30.870193
0.201005 0.071261 0.158527 -0.016006 36.619955 41.283567 31.956343
0.206748 0.075958 0.163224 -0.011309 37.788015 42.600381 32.975648
0.212491 0.080215 0.167482 -0.007051 38.884929 43.836989 33.932868
0.218234 0.084042 0.171309 -0.003224 39.916551 44.999990 34.833112
0.223977 0.087455 0.174722 0.000189 40.889050 46.096338 35.681761
0.229720 0.090481 0.177747 0.003214 41.808844 47.133270 36.484418
0.235463 0.093154 0.180421 0.005888 42.682539 48.118231 37.246846
0.241206 0.095519 0.182786 0.008253 43.516853 49.058797 37.974910
0.246949 0.097626 0.184892 0.010359 44.318530 49.962568 38.674491
0.252692 0.099527 0.186794 0.012261 45.094215 50.837038 39.351392
0.258435 0.101278 0.188544 0.014011 45.850327 51.689442 40.011211
0.264178 0.102930 0.190197 0.015664 46.592904 52.526588 40.659221
0.269921 0.104530 0.191797 0.017264 47.327460 53.354691 41.300229
0.275664 0.106116 0.193383 0.018850 48.058846 54.179220 41.938472
0.281407 0.107717 0.194984 0.020451 48.791158 55.004793 42.577523
0.287150 0.109350 0.196616 0.022083 49.527681 55.835113 43.220248
0.292893 0.111020 0.198287 0.023754 50.270906 56.672990 43.868822
0.298636 0.112725 0.199991 0.025458 51.022598 57.520410 44.524785
0.304379 0.114450 0.201717 0.027184 51.783953 58.378726 45.189180
0.310122 0.116180 0.203446 0.028913 52.555815 59.248886 45.862745
0.315865 0.117893 0.205159 0.030626 53.338935 60.131738 46.546133
0.321608 0.119571 0.206838 0.032305 54.134267 61.028356 47.240178
0.327351 0.121201 0.208467 0.033934 54.943266 61.940382 47.946149
0.333094 0.122772 0.210039 0.035506 55.768164 62.870333 48.665996
0.338837 0.124288 0.211554 0.037021 56.612200 63.821858 49.402542
0.344580 0.125755 0.213022 0.038489 57.479765 64.799908 50.159621
0.350323 0.127195 0.214461 0.039928 58.376456 65.810795 50.942117
0.356066 0.128631 0.215897 0.041364 59.309023 66.862126 51.755920
0.361809 0.130094 0.217361 0.042828 60.285192 67.962611 52.607772
0.367552 0.131618 0.218884 0.044351 61.313384 69.121746 53.505023
0.373295 0.133231 0.220497 0.045964 62.402346 70.349388 54.455303
0.379038 0.134959 0.222225 0.047693 63.560699 71.655260 55.466138
0.384781 0.136819 0.224086 0.049553 64.796464 73.048402 56.544527
0.390524 0.138817 0.226083 0.051550 66.116575 74.536631 57.696519
0.396267 0.140946 0.228213 0.053680 67.526436 76.126040 58.926832
0.402010 0.143188 0.230454 0.055921 69.029548 77.820576 60.238520
0.407753 0.145511 0.232778 0.058245 70.627240 79.621737 61.632743
0.413496 0.147876 0.235142 0.060609 72.318525 81.528409 63.108640
0.419239 0.150235 0.237502 0.062969 74.100093 83.536863 64.663323
0.424982 0.152540 0.239806 0.065273 75.966439 85.640892 66.291987
0.430725 0.154740 0.242007 0.067474 77.910109 87.832091 67.988127
0.436468 0.156792 0.244059 0.069526 79.922038 90.100242 69.743833
0.442211 0.158661 0.245927 0.071394 81.991946 92.433756 71.550135
0.447954 0.160320 0.247587 0.073054 84.108738 94.820126 73.397350
0.453697 0.161758 0.249025 0.074492 86.260870 97.246336 75.275405
0.459440 0.162973 0.250239 0.075706 88.436622 99.699174 77.174071
0.465183 0.163973 0.251240 0.076707 90.624242 102.165390 79.083094
0.470926 0.164777 0.252043 0.077511 92.811927 104.631680 80.992173
0.476669 0.165405 0.252672 0.078139 94.987626 107.084458 82.890794
0.482412 0.165878 0.253144 0.078611 97.138659 109.509428 84.767889
0.488155 0.166210 0.253476 0.078943 99.251171 111.890973 86.611369
0.493898 0.166407 0.253673 0.079140 101.309467 114.211396 88.407538
0.499641 0.166458 0.253724 0.079191 103.295266 116.450090 90.140442
0.505384 0.166337 0.253604 0.079071 105.186965 118.582700 91.791230
0.511127 0.165998 0.253264 0.078731 106.958973 120.580377 93.337570
0.516870 0.165374 0.252640 0.078107 108.581218 122.409216 94.753219
0.522613 0.164381 0.251648 0.077115 110.018885 124.029973 96.007797
0.528356 0.162921 0.250187 0.075654 111.232489 125.398132 97.066847
0.534099 0.160882 0.248148 0.073615 112.178311 126.464405 97.892216
0.539842 0.158148 0.245414 0.070881 112.809243 127.175687 98.442798
0.545585 0.154602 0.241869 0.067336 113.076057 127.476481 98.675633
0.551328 0.150134 0.237401 0.062868 112.929063 127.310768 98.547359
0.557071 0.144644 0.231911 0.057378 112.320112 126.624265 98.015959
0.562814 0.138049 0.225315 0.050782 111.204852 125.366975 97.042729
0.568557 0.130284 0.217550 0.043018 109.545142 123.495899 95.594386
0.574300 0.121307 0.208573 0.034041 107.311244 120.977510 93.644979
0.580043 0.111098 0.198365 0.023832 104.484595 117.790882 91.178308
0.585786 0.099660 0.186926 0.012393 101.059884 113.930029 88.189740
0.591529 0.087013 0.174280 -0.000253 97.046181 109.405174 84.687189
0.597272 0.073198 0.160465 -0.014068 92.468244 104.244229 80.692259
0.603015 0.058267 0.145534 -0.028999 87.366957 98.493285 76.240630
0.608758 0.042282 0.129549 -0.044984 81.799054 92.216299 71.381808
0.614501 0.025313 0.112580 -0.061953 75.836092 85.493944 66.178239
0.620244 0.007435 0.094702 -0.079831 69.562697 78.421622 60.703772
0.625987 -0.011273 0.075993 -0.098540 63.074121 71.106715 55.041527
0.631730 -0.030731 0.056536 -0.117997 56.473218 63.665176 49.281260
0.637473 -0.050850 0.036416 -0.138117 49.866969 56.217611 43.516328
0.643216 -0.071538 0.015728 -0.158805 43.362721 48.885036 37.840406
0.648959 -0.092691 -0.005424 -0.179957 37.064321 41.784524 32.344118
0.654702 -0.114191 -0.026924 -0.201457 31.068356 35.024963 27.111749
0.660445 -0.135903 -0.048636 -0.223169 25.460669 28.703127 22.218210
0.666188 -0.157672 -0.070406 -0.244939 20.313359 22.900299 17.726419
0.671931 -0.179322 -0.092056 -0.266589 15.682403 17.679583 13.685223
0.677674 -0.200653 -0.113386 -0.287919 11.606030 13.084078 10.127983
0.683417 -0.221444 -0.134178 -0.308711 8.103926 9.135974 7.071877
0.689160 -0.241457 -0.154191 -0.328724 5.177299 5.836637 4.517961
0.694903 -0.260442 -0.173175 -0.347708 2.809799 3.167632 2.451967
0.700646 -0.278141 -0.190875 -0.365408 0.969213 1.092644 0.845782
0.706389 -0.294305 -0.207038 -0.381571 -0.390164 -0.439852 -0.340476
0.712132 -0.308692 -0.221426 -0.395959 -1.324628 -1.493322 -1.155934
0.717875 -0.321088 -0.233821 -0.408354 -1.897815 -2.139505 -1.656125
0.723618 -0.331308 -0.244041 -0.418574 -2.177278 -2.454558 -1.899998
0.729361 -0.339211 -0.251944 -0.426477 -2.231099 -2.515234 -1.946965
0.735104 -0.344702 -0.257435 -0.431968 -2.124719 -2.395305 -1.854132
0.740847 -0.347740 -0.260474 -0.435007 -1.918140 -2.162418 -1.673861
0.746590 -0.348340 -0.261074 -0.435607 -1.663660 -1.875530 -1.451790
0.752333 -0.346570 -0.259304 -0.433837 -1.404226 -1.583056 -1.225395
0.758076 -0.342550 -0.255284 -0.429817 -1.172458 -1.321773 -1.023144
0.763819 -0.336446 -0.249180 -0.423713 -0.990380 -1.116506 -0.864253
0.769562 -0.328461 -0.241195 -0.415727 -0.869795 -0.980565 -0.759025
0.775305 -0.318825 -0.231559 -0.406092 -0.813263 -0.916833 -0.709693
0.781048 -0.307788 -0.220521 -0.395054 -0.815548 -0.919410 -0.711687
0.786791 -0.295603 -0.208337 -0.382870 -0.865425 -0.975638 -0.755211
0.792534 -0.282524 -0.195257 -0.369790 -0.947679 -1.068367 -0.826990
0.798277 -0.268788 -0.181522 -0.356055 -1.045160 -1.178263 -0.912057
0.804020 -0.254614 -0.167348 -0.341881 -1.140736 -1.286011 -0.995462
0.809763 -0.240195 -0.152928 -0.327461 -1.219012 -1.374255 -1.063769
0.815506 -0.225693 -0.138426 -0.312959 -1.267717 -1.429163 -1.106271
0.821249 -0.211240 -0.123974 -0.298507 -1.278674 -1.441515 -1.115833
0.826992 -0.196941 -0.109675 -0.284208 -1.248318 -1.407293 -1.089342
0.832735 -0.182873 -0.095606 -0.270139 -1.177752 -1.327741 -1.027764
0.838478 -0.169089 -0.081822 -0.256355 -1.072379 -1.208948 -0.935810
0.844221 -0.155628 -0.068361 -0.242894 -0.941158 -1.061016 -0.821300
0.849964 -0.142515 -0.055249 -0.229782 -0.795590 -0.896909 -0.694270
0.855707 -0.129773 -0.042506 -0.217039 -0.648517 -0.731107 -0.565928
0.861450 -0.117419 -0.030152 -0.204685 -0.512881 -0.578198 -0.447565
0.867193 -0.105476 -0.018210 -0.192743 -0.400481 -0.451483 -0.349479
0.872936 -0.093973 -0.006706 -0.181239 -0.320908 -0.361776 -0.280040
0.878679 -0.082942 0.004324 -0.170209 -0.280733 -0.316485 -0.244981
0.884422 -0.072427 0.014840 -0.159693 -0.282973 -0.319010 -0.246936
0.890165 -0.062473 0.024794 -0.149739 -0.326894 -0.368525 -0.285264
0.895908 -0.053132 0.034135 -0.140398 -0.408155 -0.460135 -0.356176
0.901651 -0.044455 0.042812 -0.131721 -0.519261 -0.585390 -0.453132
0.907394 -0.036491 0.050775 -0.123758 -0.650283 -0.733098 -0.567469
0.913137 -0.029285 0.057982 -0.116551 -0.789780 -0.890359 -0.689200
0.918880 -0.022871 0.064396 -0.110137 -0.925819 -1.043723 -0.807914
0.924623 -0.017274 0.069993 -0.104540 -1.047026 -1.180366 -0.913685
0.930366 -0.012506 0.074761 -0.099772 -1.143556 -1.289189 -0.997922
0.936109 -0.008565 0.078702 -0.095831 -1.207909 -1.361738 -1.054080
0.941852 -0.005435 0.081832 -0.092701 -1.235522 -1.392868 -1.078176
0.947595 -0.003086 0.084181 -0.090352 -1.225087 -1.381103 -1.069070
0.953338 -0.001474 0.085793 -0.088740 -1.178572 -1.328665 -1.028479
0.959081 -0.000543 0.086723 -0.087810 -1.100954 -1.241163 -0.960746
0.964824 -0.000226 0.087040 -0.087493 -0.999677 -1.126988 -0.872367
0.970567 -0.000445 0.086822 -0.087711 -0.883898 -0.996464 -0.771332
0.976310 -0.001112 0.086154 -0.088379 -0.763586 -0.860830 -0.666342
0.982053 -0.002135 0.085132 -0.089401 -0.648553 -0.731147 -0.565959
0.987796 -0.003410 0.083856 -0.090677 -0.547503 -0.617229 -0.477778
0.993539 -0.004833 0.082433 -0.092100 -0.467190 -0.526687 -0.407692
0.999282 -0.006294 0.080972 -0.093561 -0.411748 -0.464184 -0.359311
1.005025 -0.007683 0.079583 -0.094950 -0.382272 -0.430955 -0.333589
1.010768 -0.008891 0.078376 -0.096157 -0.376676 -0.424647 -0.328706
1.016511 -0.009812 0.077455 -0.097078 -0.389849 -0.439496 -0.340201
1.022254 -0.010351 0.076915 -0.097618 -0.414101 -0.466837 -0.361364
1.027997 -0.010425 0.076841 -0.097692 -0.439872 -0.495890 -0.383853
1.033740 -0.009969 0.077298 -0.097235 -0.456636 -0.514789 -0.398483
1.039483 -0.008939 0.078328 -0.096205 -0.453940 -0.511750 -0.396130
1.045226 -0.007319 0.079948 -0.094585 -0.422479 -0.476283 -0.368676
1.050969 -0.005124 0.082142 -0.092391 -0.355136 -0.400363 -0.309909
1.056712 -0.002404 0.084863 -0.089670 -0.247873 -0.279440 -0.216306
1.062455 0.000759 0.088025 -0.086508 -0.100415 -0.113203 -0.087627
1.068198 0.004244 0.091511 -0.083022 0.083347 0.093961 0.072733
1.073941 0.007901 0.095168 -0.079365 0.295283 0.332888 0.257678
1.079684 0.011552 0.098819 -0.075714 0.523290 0.589932 0.456648
1.085427 0.014997 0.102264 -0.072269 0.751899 0.847655 0.656144
1.091170 0.018025 0.105292 -0.069241 0.963190 1.085854 0.840526
1.096913 0.020424 0.107691 -0.066842 1.137950 1.282870 0.993030
1.102656 0.021992 0.109258 -0.065275 1.257018 1.417101 1.096934
1.108399 0.022546 0.109813 -0.064720 1.302701 1.468603 1.136800
1.114142 0.021941 0.109207 -0.065326 1.260190 1.420677 1.099702
1.119885 0.020071 0.107337 -0.067195 1.118848 1.261335 0.976360
1.125628 0.016884 0.104150 -0.070382 0.873307 0.984524 0.762090
1.131371 0.012384 0.099651 -0.074882 0.524275 0.591042 0.457508
1.137114 0.006637 0.093904 -0.080629 0.078992 0.089052 0.068932
1.142857 -0.000233 0.087034 -0.087499 -0.448688 -0.505829 -0.391547


==> motorSpeedTorqueLim.dat <==
speed torque
0.000000 4.000000
22.281640 3.959596
44.563280 3.919192
66.844920 3.878788
89.126560 3.838384
111.408200 3.797980
133.689840 3.757576
155.971480 3.717172
178.253119 3.676768
200.534759 3.636364
222.816399 3.595960
245.098039 3.555556
267.379679 3.515152
289.661319 3.474747
311.942959 3.434343
334.224599 3.393939
356.506239 3.353535
378.787879 3.313131
401.069519 3.272727
423.351159 3.232323
445.632799 3.191919
467.914439 3.151515
490.196078 3.111111
512.477718 3.070707
534.759358 3.030303
557.040998 2.989899
579.322638 2.949495
601.604278 2.909091
623.885918 2.868687
646.167558 2.828283
668.449198 2.787879
690.730838 2.747475
713.012478 2.707071
735.294118 2.666667
757.575758 2.626263
779.857398 2.585859
802.139037 2.545455
824.420677 2.505051
846.702317 2.464646
868.983957 2.424242
891.265597 2.383838
913.547237 2.343434
935.828877 2.303030
958.110517 2.262626
980.392157 2.222222
1002.673797 2.181818
1024.955437 2.141414
1047.237077 2.101010
1069.518717 2.060606
1091.800357 2.020202
1114.081996 1.979798
1136.363636 1.939394
1158.645276 1.898990
1180.926916 1.858586
1203.208556 1.818182
1225.490196 1.777778
1247.771836 1.737374
1270.053476 1.696970
1292.335116 1.656566
1314.616756 1.616162
1336.898396 1.575758
1359.180036 1.535354
1381.461676 1.494949
1403.743316 1.454545
1426.024955 1.414141
1448.306595 1.373737
1470.588235 1.333333
1492.869875 1.292929
1515.151515 1.252525
1537.433155 1.212121
1559.714795 1.171717
1581.996435 1.131313
1604.278075 1.090909
1626.559715 1.050505
1648.841355 1.010101
1671.122995 0.969697
1693.404635 0.929293
1715.686275 0.888889
1737.967914 0.848485
1760.249554 0.808081
1782.531194 0.767677
1804.812834 0.727273
1827.094474 0.686869
1849.376114 0.646465
1871.657754 0.606061
1893.939394 0.565657
1916.221034 0.525253
1938.502674 0.484848
1960.784314 0.444444
1983.065954 0.404040
2005.347594 0.363636
2027.629234 0.323232
2049.910873 0.282828
2072.192513 0.242424
2094.474153 0.202020
2116.755793 0.161616
2139.037433 0.121212
2161.319073 0.080808
2183.600713 0.040404
2205.882353 -0.000000
0.000000 -4.000000
22.281640 -3.959596
44.563280 -3.919192
66.844920 -3.878788
89.126560 -3.838384
111.408200 -3.797980
133.689840 -3.757576
155.971480 -3.717172
178.253119 -3.676768
200.534759 -3.636364
222.816399 -3.595960
245.098039 -3.555556
267.379679 -3.515152
289.661319 -3.474747
311.942959 -3.434343
334.224599 -3.393939
356.506239 -3.353535
378.787879 -3.313131
401.069519 -3.272727
423.351159 -3.232323
445.632799 -3.191919
467.914439 -3.151515
490.196078 -3.111111
512.477718 -3.070707
534.759358 -3.030303
557.040998 -2.989899
579.322638 -2.949495
601.604278 -2.909091
623.885918 -2.868687
646.167558 -2.828283
668.449198 -2.787879
690.730838 -2.747475
713.012478 -2.707071
735.294118 -2.666667
757.575758 -2.626263
779.857398 -2.585859
802.139037 -2.545455
824.420677 -2.505051
846.702317 -2.464646
868.983957 -2.424242
891.265597 -2.383838
913.547237 -2.343434
935.828877 -2.303030
958.110517 -2.262626
980.392157 -2.222222
1002.673797 -2.181818
1024.955437 -2.141414
1047.237077 -2.101010
1069.518717 -2.060606
1091.800357 -2.020202
1114.081996 -1.979798
1136.363636 -1.939394
1158.645276 -1.898990
1180.926916 -1.858586
1203.208556 -1.818182
1225.490196 -1.777778
1247.771836 -1.737374
1270.053476 -1.696970
1292.335116 -1.656566
1314.616756 -1.616162
1336.898396 -1.575758
1359.180036 -1.535354
1381.461676 -1.494949
1403.743316 -1.454545
1426.024955 -1.414141
1448.306595 -1.373737
1470.588235 -1.333333
1492.869875 -1.292929
1515.151515 -1.252525
1537.433155 -1.212121
1559.714795 -1.171717
1581.996435 -1.131313
1604.278075 -1.090909
1626.559715 -1.050505
1648.841355 -1.010101
1671.122995 -0.969697
1693.404635 -0.929293
1715.686275 -0.888889
1737.967914 -0.848485
1760.249554 -0.808081
1782.531194 -0.767677
1804.812834 -0.727273
1827.094474 -0.686869
1849.376114 -0.646465
1871.657754 -0.606061
1893.939394 -0.565657
1916.221034 -0.525253
1938.502674 -0.484848
1960.784314 -0.444444
1983.065954 -0.404040
2005.347594 -0.363636
2027.629234 -0.323232
2049.910873 -0.282828
2072.192513 -0.242424
2094.474153 -0.202020
2116.755793 -0.161616
2139.037433 -0.121212
2161.319073 -0.080808
2183.600713 -0.040404
2205.882353 0.000000
-0.000000 4.000000
-22.281640 3.959596
-44.563280 3.919192
-66.844920 3.878788
-89.126560 3.838384
-111.408200 3.797980
-133.689840 3.757576
-155.971480 3.717172
-178.253119 3.676768
-200.534759 3.636364
-222.816399 3.595960
-245.098039 3.555556
-267.379679 3.515152
-289.661319 3.474747
-311.942959 3.434343
-334.224599 3.393939
-356.506239 3.353535
-378.787879 3.313131
-401.069519 3.272727
-423.351159 3.232323
-445.632799 3.191919
-467.914439 3.151515
-490.196078 3.111111
-512.477718 3.070707
-534.759358 3.030303
-557.040998 2.989899
-579.322638 2.949495
-601.604278 2.909091
-623.885918 2.868687
-646.167558 2.828283
-668.449198 2.787879
-690.730838 2.747475
-713.012478 2.707071
-735.294118 2.666667
-757.575758 2.626263
-779.857398 2.585859
-802.139037 2.545455
-824.420677 2.505051
-846.702317 2.464646
-868.983957 2.424242
-891.265597 2.383838
-913.547237 2.343434
-935.828877 2.303030
-958.110517 2.262626
-980.392157 2.222222
-1002.673797 2.181818
-1024.955437 2.141414
-1047.237077 2.101010
-1069.518717 2.060606
-1091.800357 2.020202
-1114.081996 1.979798
-1136.363636 1.939394
-1158.645276 1.898990
-1180.926916 1.858586
-1203.208556 1.818182
-1225.490196 1.777778
-1247.771836 1.737374
-1270.053476 1.696970
-1292.335116 1.656566
-1314.616756 1.616162
-1336.898396 1.575758
-1359.180036 1.535354
-1381.461676 1.494949
-1403.743316 1.454545
-1426.024955 1.414141
-1448.306595 1.373737
-1470.588235 1.333333
-1492.869875 1.292929
-1515.151515 1.252525
-1537.433155 1.212121
-1559.714795 1.171717
-1581.996435 1.131313
-1604.278075 1.090909
-1626.559715 1.050505
-1648.841355 1.010101
-1671.122995 0.969697
-1693.404635 0.929293
-1715.686275 0.888889
-1737.967914 0.848485
-1760.249554 0.808081
-1782.531194 0.767677
-1804.812834 0.727273
-1827.094474 0.686869
-1849.376114 0.646465
-1871.657754 0.606061
-1893.939394 0.565657
-1916.221034 0.525253
-1938.502674 0.484848
-1960.784314 0.444444
-1983.065954 0.404040
-2005.347594 0.363636
-2027.629234 0.323232
-2049.910873 0.282828
-2072.192513 0.242424
-2094.474153 0.202020
-2116.755793 0.161616
-2139.037433 0.121212
-2161.319073 0.080808
-2183.600713 0.040404
-2205.882353 -0.000000
-0.000000 -4.000000
-22.281640 -3.959596
-44.563280 -3.919192
-66.844920 -3.878788
-89.126560 -3.838384
-111.408200 -3.797980
-133.689840 -3.757576
-155.971480 -3.717172
-178.253119 -3.676768
-200.534759 -3.636364
-222.816399 -3.595960
-245.098039 -3.555556
-267.379679 -3.515152
-289.661319 -3.474747
-311.942959 -3.434343
-334.224599 -3.393939
-356.506239 -3.353535
-378.787879 -3.313131
-401.069519 -3.272727
-423.351159 -3.232323
-445.632799 -3.191919
-467.914439 -3.151515
-490.196078 -3.111111
-512.477718 -3.070707
-534.759358 -3.030303
-557.040998 -2.989899
-579.322638 -2.949495
-601.604278 -2.909091
-623.885918 -2.868687
-646.167558 -2.828283
-668.449198 -2.787879
-690.730838 -2.747475
-713.012478 -2.707071
-735.294118 -2.666667
-757.575758 -2.626263
-779.857398 -2.585859
-802.139037 -2.545455
-824.420677 -2.505051
-846.702317 -2.464646
-868.983957 -2.424242
-891.265597 -2.383838
-913.547237 -2.343434
-935.828877 -2.303030
-958.110517 -2.262626
-980.392157 -2.222222
-1002.673797 -2.181818
-1024.955437 -2.141414
-1047.237077 -2.101010
-1069.518717 -2.060606
-1091.800357 -2.020202
-1114.081996 -1.979798
-1136.363636 -1.939394
-1158.645276 -1.898990
-1180.926916 -1.858586
-1203.208556 -1.818182
-1225.490196 -1.777778
-1247.771836 -1.737374
-1270.053476 -1.696970
-1292.335116 -1.656566
-1314.616756 -1.616162
-1336.898396 -1.575758
-1359.180036 -1.535354
-1381.461676 -1.494949
-1403.743316 -1.454545
-1426.024955 -1.414141
-1448.306595 -1.373737
-1470.588235 -1.333333
-1492.869875 -1.292929
-1515.151515 -1.252525
-1537.433155 -1.212121
-1559.714795 -1.171717
-1581.996435 -1.131313
-1604.278075 -1.090909
-1626.559715 -1.050505
-1648.841355 -1.010101
-1671.122995 -0.969697
-1693.404635 -0.929293
-1715.686275 -0.888889
-1737.967914 -0.848485
-1760.249554 -0.808081
-1782.531194 -0.767677
-1804.812834 -0.727273
-1827.094474 -0.686869
-1849.376114 -0.646465
-1871.657754 -0.606061
-1893.939394 -0.565657
-1916.221034 -0.525253
-1938.502674 -0.484848
-1960.784314 -0.444444
-1983.065954 -0.404040
-2005.347594 -0.363636
-2027.629234 -0.323232
-2049.910873 -0.282828
-2072.192513 -0.242424
-2094.474153 -0.202020
-2116.755793 -0.161616
-2139.037433 -0.121212
-2161.319073 -0.080808
-2183.600713 -0.040404
-2205.882353 0.000000


==> motorTorqueLim.dat <==
speed torque
-0.000000 0.337500
-22.281640 0.337500
-44.563280 0.337500
-66.844920 0.337500
-89.126560 0.337500
-111.408200 0.337500
-133.689840 0.337500
-155.971480 0.337500
-178.253119 0.337500
-200.534759 0.337500
-222.816399 0.337500
-245.098039 0.337500
-267.379679 0.337500
-289.661319 0.337500
-311.942959 0.337500
-334.224599 0.337500
-356.506239 0.337500
-378.787879 0.337500
-401.069519 0.337500
-423.351159 0.337500
-445.632799 0.337500
-467.914439 0.337500
-490.196078 0.337500
-512.477718 0.337500
-534.759358 0.337500
-557.040998 0.337500
-579.322638 0.337500
-601.604278 0.337500
-623.885918 0.337500
-646.167558 0.337500
-668.449198 0.337500
-690.730838 0.337500
-713.012478 0.337500
-735.294118 0.337500
-757.575758 0.337500
-779.857398 0.337500
-802.139037 0.337500
-824.420677 0.337500
-846.702317 0.337500
-868.983957 0.337500
-891.265597 0.337500
-913.547237 0.337500
-935.828877 0.337500
-958.110517 0.337500
-980.392157 0.337500
-1002.673797 0.337500
-1024.955437 0.337500
-1047.237077 0.337500
-1069.518717 0.337500
-1091.800357 0.337500
-1114.081996 0.337500
-1136.363636 0.337500
-1158.645276 0.337500
-1180.926916 0.337500
-1203.208556 0.337500
-1225.490196 0.337500
-1247.771836 0.337500
-1270.053476 0.337500
-1292.335116 0.337500
-1314.616756 0.337500
-1336.898396 0.337500
-1359.180036 0.337500
-1381.461676 0.337500
-1403.743316 0.337500
-1426.024955 0.337500
-1448.306595 0.337500
-1470.588235 0.337500
-1492.869875 0.337500
-1515.151515 0.337500
-1537.433155 0.337500
-1559.714795 0.337500
-1581.996435 0.337500
-1604.278075 0.337500
-1626.559715 0.337500
-1648.841355 0.337500
-1671.122995 0.337500
-1693.404635 0.337500
-1715.686275 0.337500
-1737.967914 0.337500
-1760.249554 0.337500
-1782.531194 0.337500
-1804.812834 0.337500
-1827.094474 0.337500
-1849.376114 0.337500
-1871.657754 0.337500
-1893.939394 0.337500
-1916.221034 0.337500
-1938.502674 0.337500
-1960.784314 0.337500
-1983.065954 0.337500
-2005.347594 0.337500
-2027.629234 0.337500
-2049.910873 0.337500
-2072.192513 0.337500
-2094.474153 0.337500
-2116.755793 0.337500
-2139.037433 0.337500
-2161.319073 0.337500
-2183.600713 0.337500
-2205.882353 0.337500
0.000000 0.337500
22.281640 0.337500
44.563280 0.337500
66.844920 0.337500
89.126560 0.337500
111.408200 0.337500
133.689840 0.337500
155.971480 0.337500
178.253119 0.337500
200.534759 0.337500
222.816399 0.337500
245.098039 0.337500
267.379679 0.337500
289.661319 0.337500
311.942959 0.337500
334.224599 0.337500
356.506239 0.337500
378.787879 0.337500
401.069519 0.337500
423.351159 0.337500
445.632799 0.337500
467.914439 0.337500
490.196078 0.337500
512.477718 0.337500
534.759358 0.337500
557.040998 0.337500
579.322638 0.337500
601.604278 0.337500
623.885918 0.337500
646.167558 0.337500
668.449198 0.337500
690.730838 0.337500
713.012478 0.337500
735.294118 0.337500
757.575758 0.337500
779.857398 0.337500
802.139037 0.337500
824.420677 0.337500
846.702317 0.337500
868.983957 0.337500
891.265597 0.337500
913.547237 0.337500
935.828877 0.337500
958.110517 0.337500
980.392157 0.337500
1002.673797 0.337500
1024.955437 0.337500
1047.237077 0.337500
1069.518717 0.337500
1091.800357 0.337500
1114.081996 0.337500
1136.363636 0.337500
1158.645276 0.337500
1180.926916 0.337500
1203.208556 0.337500
1225.490196 0.337500
1247.771836 0.337500
1270.053476 0.337500
1292.335116 0.337500
1314.616756 0.337500
1336.898396 0.337500
1359.180036 0.337500
1381.461676 0.337500
1403.743316 0.337500
1426.024955 0.337500
1448.306595 0.337500
1470.588235 0.337500
1492.869875 0.337500
1515.151515 0.337500
1537.433155 0.337500
1559.714795 0.337500
1581.996435 0.337500
1604.278075 0.337500
1626.559715 0.337500
1648.841355 0.337500
1671.122995 0.337500
1693.404635 0.337500
1715.686275 0.337500
1737.967914 0.337500
1760.249554 0.337500
1782.531194 0.337500
1804.812834 0.337500
1827.094474 0.337500
1849.376114 0.337500
1871.657754 0.337500
1893.939394 0.337500
1916.221034 0.337500
1938.502674 0.337500
1960.784314 0.337500
1983.065954 0.337500
2005.347594 0.337500
2027.629234 0.337500
2049.910873 0.337500
2072.192513 0.337500
2094.474153 0.337500
2116.755793 0.337500
2139.037433 0.337500
2161.319073 0.337500
2183.600713 0.337500
2205.882353 0.337500
-0.000000 -0.337500
-22.281640 -0.337500
-44.563280 -0.337500
-66.844920 -0.337500
-89.126560 -0.337500
-111.408200 -0.337500
-133.689840 -0.337500
-155.971480 -0.337500
-178.253119 -0.337500
-200.534759 -0.337500
-222.816399 -0.337500
-245.098039 -0.337500
-267.379679 -0.337500
-289.661319 -0.337500
-311.942959 -0.337500
-334.224599 -0.337500
-356.506239 -0.337500
-378.787879 -0.337500
-401.069519 -0.337500
-423.351159 -0.337500
-445.632799 -0.337500
-467.914439 -0.337500
-490.196078 -0.337500
-512.477718 -0.337500
-534.759358 -0.337500
-557.040998 -0.337500
-579.322638 -0.337500
-601.604278 -0.337500
-623.885918 -0.337500
-646.167558 -0.337500
-668.449198 -0.337500
-690.730838 -0.337500
-713.012478 -0.337500
-735.294118 -0.337500
-757.575758 -0.337500
-779.857398 -0.337500
-802.139037 -0.337500
-824.420677 -0.337500
-846.702317 -0.337500
-868.983957 -0.337500
-891.265597 -0.337500
-913.547237 -0.337500
-935.828877 -0.337500
-958.110517 -0.337500
-980.392157 -0.337500
-1002.673797 -0.337500
-1024.955437 -0.337500
-1047.237077 -0.337500
-1069.518717 -0.337500
-1091.800357 -0.337500
-1114.081996 -0.337500
-1136.363636 -0.337500
-1158.645276 -0.337500
-1180.926916 -0.337500
-1203.208556 -0.337500
-1225.490196 -0.337500
-1247.771836 -0.337500
-1270.053476 -0.337500
-1292.335116 -0.337500
-1314.616756 -0.337500
-1336.898396 -0.337500
-1359.180036 -0.337500
-1381.461676 -0.337500
-1403.743316 -0.337500
-1426.024955 -0.337500
-1448.306595 -0.337500
-1470.588235 -0.337500
-1492.869875 -0.337500
-1515.151515 -0.337500
-1537.433155 -0.337500
-1559.714795 -0.337500
-1581.996435 -0.337500
-1604.278075 -0.337500
-1626.559715 -0.337500
-1648.841355 -0.337500
-1671.122995 -0.337500
-1693.404635 -0.337500
-1715.686275 -0.337500
-1737.967914 -0.337500
-1760.249554 -0.337500
-1782.531194 -0.337500
-1804.812834 -0.337500
-1827.094474 -0.337500
-1849.376114 -0.337500
-1871.657754 -0.337500
-1893.939394 -0.337500
-1916.221034 -0.337500
-1938.502674 -0.337500
-1960.784314 -0.337500
-1983.065954 -0.337500
-2005.347594 -0.337500
-2027.629234 -0.337500
-2049.910873 -0.337500
-2072.192513 -0.337500
-2094.474153 -0.337500
-2116.755793 -0.337500
-2139.037433 -0.337500
-2161.319073 -0.337500
-2183.600713 -0.337500
-2205.882353 -0.337500
0.000000 -0.337500
22.281640 -0.337500
44.563280 -0.337500
66.844920 -0.337500
89.126560 -0.337500
111.408200 -0.337500
133.689840 -0.337500
155.971480 -0.337500
178.253119 -0.337500
200.534759 -0.337500
222.816399 -0.337500
245.098039 -0.337500
267.379679 -0.337500
289.661319 -0.337500
311.942959 -0.337500
334.224599 -0.337500
356.506239 -0.337500
378.787879 -0.337500
401.069519 -0.337500
423.351159 -0.337500
445.632799 -0.337500
467.914439 -0.337500
490.196078 -0.337500
512.477718 -0.337500
534.759358 -0.337500
557.040998 -0.337500
579.322638 -0.337500
601.604278 -0.337500
623.885918 -0.337500
646.167558 -0.337500
668.449198 -0.337500
690.730838 -0.337500
713.012478 -0.337500
735.294118 -0.337500
757.575758 -0.337500
779.857398 -0.337500
802.139037 -0.337500
824.420677 -0.337500
846.702317 -0.337500
868.983957 -0.337500
891.265597 -0.337500
913.547237 -0.337500
935.828877 -0.337500
958.110517 -0.337500
980.392157 -0.337500
1002.673797 -0.337500
1024.955437 -0.337500
1047.237077 -0.337500
1069.518717 -0.337500
1091.800357 -0.337500
1114.081996 -0.337500
1136.363636 -0.337500
1158.645276 -0.337500
1180.926916 -0.337500
1203.208556 -0.337500
1225.490196 -0.337500
1247.771836 -0.337500
1270.053476 -0.337500
1292.335116 -0.337500
1314.616756 -0.337500
1336.898396 -0.337500
1359.180036 -0.337500
1381.461676 -0.337500
1403.743316 -0.337500
1426.024955 -0.337500
1448.306595 -0.337500
1470.588235 -0.337500
1492.869875 -0.337500
1515.151515 -0.337500
1537.433155 -0.337500
1559.714795 -0.337500
1581.996435 -0.337500
1604.278075 -0.337500
1626.559715 -0.337500
1648.841355 -0.337500
1671.122995 -0.337500
1693.404635 -0.337500
1715.686275 -0.337500
1737.967914 -0.337500
1760.249554 -0.337500
1782.531194 -0.337500
1804.812834 -0.337500
1827.094474 -0.337500
1849.376114 -0.337500
1871.657754 -0.337500
1893.939394 -0.337500
1916.221034 -0.337500
1938.502674 -0.337500
1960.784314 -0.337500
1983.065954 -0.337500
2005.347594 -0.337500
2027.629234 -0.337500
2049.910873 -0.337500
2072.192513 -0.337500
2094.474153 -0.337500
2116.755793 -0.337500
2139.037433 -0.337500
2161.319073 -0.337500
2183.600713 -0.337500
2205.882353 -0.337500


==> nominal_Actuator.dat <==
nominalQmd nominalTaum
-53.053275 0.173847
-84.771498 0.174717
-110.948125 0.175050
-150.633251 0.174241
-187.745328 0.173963
-205.733098 0.173854
-236.724908 0.169917
-249.091328 0.170589
-270.049918 0.171711
-290.424715 0.169902
-293.554664 0.169879
-320.969841 0.169243
-329.979584 0.170415
-353.453267 0.170108
-398.273656 0.171053
-446.685104 0.169824
-473.799891 0.168998
-519.573722 0.163868
-523.910963 0.163532
-558.988210 0.164246
-603.988050 0.159814
-621.678602 0.158724
-637.353899 0.159007
-681.110223 0.156878
-692.403135 0.154811
-706.394929 0.152628
-741.416310 0.153959
-753.812057 0.153899
-777.662886 0.153207
-804.123950 0.147755
-825.486079 0.146470
-860.730323 0.143476
-882.519718 0.142969
-910.308566 0.138743
-950.006825 0.136320
-974.512441 0.132814
-999.201128 0.133184
-1032.237270 0.127296
-1041.746859 0.125841
-1091.411861 0.120935
-1103.254521 0.121328
-1160.560624 0.111115
-1227.341852 0.103076
-1257.752201 0.093286
-1282.932601 0.084758
-1313.138578 0.080918
-1332.364623 0.081664
-1377.596414 0.072203
-1426.243856 0.050048
-1469.880966 0.032794
-1480.598685 0.010388
-1580.242061 -0.194633
-1593.782804 -0.225860
-1551.236369 -0.268222
-1532.211841 -0.279258
-1459.669582 -0.286403
-1433.084502 -0.283335
-1411.021291 -0.284886
-1387.167207 -0.283833
-1363.635852 -0.285137
-1282.759949 -0.295681
-1235.386591 -0.304087
-1213.528058 -0.300749
-1175.453302 -0.298414
-1153.861893 -0.300309
-1117.093916 -0.297049
-1090.038182 -0.299368
-1053.426320 -0.304758
-1026.797446 -0.299012
-1012.028944 -0.297868
-999.665559 -0.298336
-975.445489 -0.301840
-973.344214 -0.302342
-971.190735 -0.302834
-959.710781 -0.302677
-915.498552 -0.299646
-881.584434 -0.298561
-847.090230 -0.301772
-818.248557 -0.303371
-795.903751 -0.305021
-759.008680 -0.306056
-717.032598 -0.304112
-645.080058 -0.300683
-596.103268 -0.301166
-566.270340 -0.298438
-493.408026 -0.299693
-455.788689 -0.294571
-431.008264 -0.295650
-354.419694 -0.295483
-322.581559 -0.287507
-268.165065 -0.287864
-186.996861 -0.279732
-145.718761 -0.273024
-83.627286 -0.273456
5.831744 -0.263128
26.038613 -0.258389
82.840926 -0.248375
116.341698 -0.246708
187.260433 -0.244470
228.192592 -0.236293
244.854505 -0.236495
273.203894 -0.239961
285.921817 -0.238265
308.281801 -0.236577
320.975675 -0.236520
364.903367 -0.238596
396.848345 -0.240617
436.358006 -0.244622
474.364305 -0.250563
541.770834 -0.242179
573.665932 -0.248374
639.161652 -0.248072
697.103234 -0.245034
743.804573 -0.249206
753.761212 -0.251209
790.223081 -0.253036
863.563388 -0.252819
882.887128 -0.250278
902.686993 -0.249022
935.892182 -0.253233
995.407204 -0.249375
1031.954862 -0.255367
1094.069132 -0.253353
1157.570337 -0.243726
1199.103466 -0.247205
1210.791877 -0.247141
1263.606046 -0.255655
1274.752573 -0.254828
1335.350056 -0.252633
1370.802462 -0.250960
1416.974926 -0.252694
1449.979927 -0.244535
1517.620701 -0.255160
1573.196245 -0.239057
1614.397317 -0.240256
1638.500291 -0.242985
1669.906034 -0.244755
1770.569321 -0.245593
1880.373782 -0.243942
1980.509490 -0.231729
2014.306280 -0.241904
2046.109355 -0.228062
2133.804528 -0.222357
2234.505246 -0.225235
2345.659527 -0.207926
2432.518579 -0.175216
2449.634635 -0.136508
2428.642793 -0.113576
2339.943104 -0.082859
2276.342207 -0.081676
2240.927068 -0.082747
2197.305213 -0.074025
2183.329788 -0.075276
2161.616221 -0.073971
2128.664178 -0.065836
2060.262071 -0.051647
2001.988551 -0.065087
1973.668251 -0.060947
1819.258746 0.032355
1815.172242 0.036263
1800.490947 0.044026
1763.808111 0.061355
1732.860840 0.067248
1701.211277 0.076667
1656.547099 0.082661
1619.534143 0.092625
1610.130328 0.094421
1581.353955 0.098323
1552.685859 0.105129
1551.487269 0.105427
1531.318954 0.109594
1507.777689 0.111466
1492.500455 0.113387
1436.779945 0.121094
1405.061933 0.123680
1367.904418 0.126945
1322.534005 0.133163
1308.093243 0.137395
1266.033922 0.135470
1257.150512 0.136458
1228.353880 0.140383
1181.823620 0.142452
1162.883067 0.142730
1127.205266 0.146363
1112.362923 0.149418
1061.472453 0.155672
1026.231946 0.153506
1013.713973 0.155127
990.259783 0.154649
948.225767 0.158661
931.048905 0.161448
885.160558 0.163690
865.304378 0.162080
848.175053 0.162241
799.606118 0.166637
774.989418 0.168992
718.577131 0.171682
696.704375 0.168295
667.079375 0.170151
627.007607 0.174436
616.562634 0.173049
598.489403 0.171439
573.110866 0.170164
549.820186 0.173548
507.155186 0.176261
478.886507 0.174215
445.882531 0.174898
430.734396 0.174972
412.286008 0.173573
389.106332 0.173294
363.021684 0.175359
355.030177 0.175200
334.322486 0.175100
324.688903 0.176167
299.886887 0.175536
291.919347 0.175477
278.632548 0.174476
250.361587 0.176363
241.831189 0.176714
209.781784 0.174188
181.503170 0.176135
177.487867 0.176433
139.341947 0.174348
116.759835 0.173829
91.454357 0.176433
78.790107 0.175538
67.766066 0.173947
52.906250 0.172982
40.224349 0.173125
11.471157 0.174723
2.389263 0.173372
-23.765262 0.173294
-29.909844 0.173621
-37.850762 0.173231
-53.053275 0.173847


==> rigid_Actuator.dat <==
rigidQmd rigidTaum
-2542.964827 -0.199006
-2542.642371 -0.210243
-2541.083851 -0.232327
-2540.373605 -0.234188
-2535.340919 -0.239692
-2530.036714 -0.243225
-2521.630744 -0.250563
-2520.407721 -0.252819
-2514.632611 -0.244599
-2510.419664 -0.249206
-2505.937289 -0.242179
-2503.522653 -0.238922
-2491.809000 -0.248374
-2489.705553 -0.246798
-2478.738151 -0.244622
-2471.339112 -0.235799
-2463.526213 -0.240919
-2461.884988 -0.239238
-2459.640974 -0.238078
-2456.360296 -0.236498
-2454.123949 -0.237710
-2447.924102 -0.243047
-2442.029708 -0.238654
-2439.324552 -0.238596
-2434.678098 -0.242302
-2429.513021 -0.253036
-2423.317454 -0.245735
-2416.403017 -0.244658
-2407.686629 -0.237386
-2403.198711 -0.249375
-2393.467847 -0.240617
-2385.769387 -0.242985
-2378.630119 -0.244535
-2374.054903 -0.237137
-2369.061411 -0.240814
-2364.773928 -0.243726
-2359.130733 -0.245771
-2356.655257 -0.250278
-2350.352384 -0.253353
-2347.484859 -0.253233
-2344.908403 -0.248854
-2339.287198 -0.241958
-2334.151701 -0.239459
-2333.570871 -0.239893
-2330.373366 -0.245034
-2327.546491 -0.248072
-2323.634267 -0.251209
-2318.080854 -0.247553
-2313.857320 -0.250960
-2307.501466 -0.242022
-2306.379296 -0.241577
-2296.797665 -0.255367
-2291.684451 -0.243316
-2288.493197 -0.240567
-2281.981162 -0.248607
-2277.590283 -0.249022
-2268.486340 -0.242960
-2260.099524 -0.246141
-2256.389174 -0.240407
-2251.309414 -0.239639
-2243.921114 -0.247249
-2235.801832 -0.245939
-2225.580951 -0.235303
-2220.518193 -0.244880
-2215.568757 -0.241484
-2207.405388 -0.250017
-2197.868188 -0.241748
-2189.822948 -0.250646
-2183.676249 -0.239530
-2179.677151 -0.240641
-2177.112637 -0.244141
-2172.429594 -0.243482
-2166.919344 -0.247141
-2157.577066 -0.247961
-2157.096486 -0.247205
-2150.890795 -0.236555
-2147.902884 -0.238333
-2146.362568 -0.239508
-2144.494721 -0.239888
-2131.587268 -0.254828
-2123.879509 -0.240647
-2117.969821 -0.244261
-2117.327744 -0.244688
-2112.808375 -0.244755
-2104.031767 -0.250880
-2102.460962 -0.249103
-2096.461239 -0.243907
-2089.762556 -0.239573
-2082.001000 -0.255655
-2077.819379 -0.243705
-2072.592159 -0.237445
-2061.099242 -0.255160
-2051.650660 -0.243268
-2045.958283 -0.239053
-2040.012084 -0.232967
-2032.142249 -0.251378
-2022.501087 -0.237958
-2018.462506 -0.245593
-2010.319158 -0.252633
-1999.645979 -0.234277
-1995.308045 -0.241886
-1988.262859 -0.228260
-1982.897524 -0.230105
-1975.530759 -0.241904
-1971.728709 -0.243942
-1959.861353 -0.225235
-1954.762105 -0.236470
-1945.824703 -0.222077
-1938.726022 -0.223722
-1934.125611 -0.232792
-1928.269242 -0.218568
-1927.401810 -0.216888
-1920.253647 -0.209014
-1919.625594 -0.209347
-1912.103539 -0.226514
-1907.607417 -0.223504
-1902.423930 -0.208498
-1897.581257 -0.206715
-1892.124051 -0.210414
-1887.425952 -0.207926
-1881.895588 -0.213769
-1878.552651 -0.211100
-1870.105149 -0.215478
-1869.417323 -0.214161
-1862.320131 -0.203109
-1854.089909 -0.205425
-1848.779524 -0.203506
-1846.153920 -0.207912
-1836.714260 -0.209267
-1829.241096 -0.213109
-1823.918312 -0.203444
-1818.128923 -0.204372
-1812.920270 -0.199749
-1811.969798 -0.200448
-1803.312183 -0.203445
-1798.896322 -0.205273
-1794.454553 -0.205304
-1782.712111 -0.207044
-1772.585401 -0.202286
-1767.959062 -0.194837
-1763.506828 -0.192289
-1759.168345 -0.199482
-1756.943546 -0.206295
-1751.654553 -0.198788
-1745.867847 -0.197150
-1740.968004 -0.191098
-1729.832268 -0.206091
-1722.665087 -0.197759
-1718.605018 -0.200198
-1713.145349 -0.193712
-1705.711873 -0.202150
-1696.912864 -0.208834
-1689.337047 -0.196074
-1684.569478 -0.193766
-1678.631540 -0.191723
-1673.769035 -0.199071
-1669.717029 -0.200104
-1665.428007 -0.201937
-1662.591133 -0.202837
-1654.013406 -0.191438
-1651.176656 -0.195086
-1645.518703 -0.199151
-1640.325805 -0.210318
-1629.828407 -0.206800
-1619.851364 -0.211871
-1617.638105 -0.207374
-1608.343487 -0.204159
-1601.934467 -0.199512
-1598.954396 -0.195025
-1588.892274 -0.201470
-1581.506325 -0.199025
-1579.188311 -0.203367
-1572.707308 -0.202015
-1569.565403 -0.203007
-1561.057976 -0.199793
-1556.822983 -0.201350
-1550.009028 -0.204171
-1545.851557 -0.205796
-1539.118482 -0.218345
-1532.147706 -0.199432
-1527.020080 -0.197474
-1518.180338 -0.213185
-1505.162731 -0.214680
-1495.951468 -0.219014
-1480.250166 -0.213730
-1470.866570 -0.207901
-1466.202830 -0.206261
-1457.347587 -0.215378
-1450.710699 -0.216971
-1441.694529 -0.222510
-1424.865298 -0.217849
-1408.496356 -0.222209
-1397.585309 -0.218963
-1387.123932 -0.206473
-1378.977180 -0.205523
-1374.479679 -0.209132
-1369.988134 -0.204402
-1366.031474 -0.204392
-1360.363158 -0.211376
-1358.913495 -0.208639
-1351.273951 -0.212530
-1345.555139 -0.207830
-1335.687974 -0.218661
-1325.649399 -0.207344
-1318.139479 -0.208642
-1315.063758 -0.213802
-1312.408487 -0.214417
-1299.653421 -0.219773
-1292.530428 -0.224122
-1290.345345 -0.219683
-1280.370108 -0.229194
-1276.007530 -0.224129
-1271.943429 -0.221739
-1263.180278 -0.221344
-1253.792425 -0.228299
-1251.532430 -0.221245
-1238.430875 -0.221545
-1236.604737 -0.225598
-1226.817820 -0.215447
-1223.582392 -0.214131
-1218.938667 -0.210227
-1217.292499 -0.211353
-1215.434720 -0.212305
-1209.551380 -0.225712
-1194.021834 -0.237000
-1190.679791 -0.235910
-1189.721419 -0.235963
-1184.309205 -0.232483
-1176.347531 -0.223060
-1168.610242 -0.227433
-1162.309789 -0.236313
-1153.050810 -0.220142
-1145.625424 -0.238436
-1141.511263 -0.233301
-1140.052496 -0.230008
-1130.210168 -0.232033
-1120.115768 -0.234321
-1112.662907 -0.243629
-1105.328659 -0.240693
-1099.235538 -0.233485
-1092.135926 -0.225426
-1086.082447 -0.222506
-1078.688014 -0.235353
-1067.299114 -0.239923
-1058.591292 -0.240277
-1049.606086 -0.221991
-1037.912381 -0.253234
-1035.643495 -0.246853
-1032.443639 -0.242368
-1025.383017 -0.230790
-1022.570232 -0.226836
-1010.277620 -0.244859
-1003.213423 -0.244535
-999.937379 -0.245586
-993.818936 -0.239105
-985.619814 -0.255712
-977.007784 -0.245852
-968.021857 -0.234151
-962.430663 -0.235620
-955.930987 -0.236891
-946.310683 -0.232670
-944.427690 -0.234249
-940.644269 -0.238379
-934.270078 -0.235644
-931.918725 -0.237170
-926.731444 -0.241547
-923.028415 -0.247403
-919.183090 -0.253187
-907.509339 -0.248212
-900.108598 -0.234215
-896.180967 -0.237175
-885.090184 -0.257908
-875.722175 -0.242320
-868.292844 -0.259537
-865.032519 -0.256545
-855.832675 -0.260550
-847.201655 -0.266093
-841.445629 -0.258078
-832.593087 -0.256404
-818.407674 -0.248296
-815.778171 -0.250301
-814.776247 -0.250280
-806.733104 -0.246998
-801.675603 -0.249138
-797.751145 -0.254297
-790.959962 -0.261422
-789.519906 -0.256931
-777.899737 -0.259105
-770.682541 -0.273457
-768.529591 -0.271793
-757.753544 -0.262094
-752.675249 -0.247641
-749.862666 -0.243464
-740.641939 -0.255828
-730.769155 -0.265444
-721.946301 -0.269289
-710.246801 -0.259797
-699.909240 -0.260932
-691.484902 -0.267596
-682.482684 -0.269960
-677.217800 -0.258238
-666.066588 -0.258908
-664.591715 -0.262749
-655.479664 -0.263622
-650.688114 -0.272779
-648.072538 -0.277490
-638.218356 -0.281177
-625.485004 -0.265797
-623.212236 -0.266435
-617.596896 -0.266455
-615.320675 -0.265366
-608.817844 -0.275892
-602.062814 -0.284023
-595.143528 -0.284205
-590.678666 -0.275386
-585.342043 -0.269673
-576.179813 -0.263798
-574.237311 -0.263919
-569.729375 -0.264316
-566.521701 -0.268129
-561.633368 -0.277498
-555.207008 -0.278836
-553.041509 -0.283401
-540.281459 -0.287852
-532.249038 -0.283572
-519.157874 -0.280421
-513.646342 -0.285668
-508.871672 -0.284034
-503.031472 -0.273569
-497.223228 -0.277200
-492.485228 -0.282602
-485.003275 -0.273024
-478.030720 -0.278493
-469.668702 -0.288933
-459.811495 -0.282236
-457.037700 -0.278917
-455.166765 -0.277528
-448.426639 -0.286495
-442.598266 -0.297558
-434.903315 -0.287332
-429.341976 -0.288513
-420.842833 -0.290285
-416.049621 -0.283971
-412.154998 -0.283354
-407.189144 -0.279640
-400.056289 -0.291175
-395.362676 -0.282915
-385.520103 -0.288152
-383.227627 -0.288565
-373.285580 -0.286045
-369.357991 -0.288955
-365.406823 -0.286801
-364.244081 -0.286624
-360.041308 -0.286572
-351.482382 -0.298336
-335.845156 -0.286036
-327.276114 -0.292586
-317.748738 -0.279735
-314.027680 -0.286285
-311.195012 -0.289580
-308.513445 -0.296492
-303.118759 -0.292035
-296.454725 -0.290397
-294.521891 -0.293221
-291.704484 -0.292482
-290.808341 -0.291579
-285.976445 -0.292936
-282.358960 -0.297049
-275.900938 -0.291950
-271.662890 -0.289961
-261.874316 -0.291740
-254.492884 -0.285876
-249.828227 -0.295681
-244.992219 -0.293647
-241.414765 -0.298717
-231.603107 -0.297998
-223.007399 -0.300267
-222.066415 -0.299646
-216.278845 -0.290140
-213.240541 -0.288895
-211.698605 -0.288635
-207.551313 -0.287134
-203.666570 -0.292037
-197.038530 -0.298414
-185.755640 -0.295551
-181.738862 -0.294261
-174.398341 -0.297292
-166.983956 -0.299368
-161.304456 -0.291815
-155.162433 -0.291700
-149.515877 -0.294243
-147.262904 -0.293319
-140.755084 -0.304087
-135.704682 -0.300185
-131.594323 -0.298438
-124.958715 -0.295457
-120.345077 -0.300749
-109.738929 -0.291952
-106.406817 -0.291363
-96.876560 -0.302834
-93.964837 -0.294325
-87.559370 -0.289019
-81.299230 -0.299775
-78.587546 -0.303346
-68.505567 -0.291734
-65.001055 -0.292260
-60.814614 -0.298775
-54.117977 -0.285386
-45.155017 -0.294826
-41.248217 -0.300309
-32.582985 -0.296705
-25.018157 -0.295650
-23.354316 -0.299258
-14.288198 -0.302342
-8.493477 -0.297169
-6.268556 -0.297438
1.479680 -0.299693
4.928341 -0.301840
11.262196 -0.296936
21.292170 -0.304758
25.078088 -0.295483
33.068719 -0.296139
40.539501 -0.292824
44.484339 -0.287179
49.432670 -0.288399
53.495173 -0.288802
63.933526 -0.297868
70.865493 -0.305021
82.212260 -0.302677
89.829821 -0.304112
96.241974 -0.297907
101.606668 -0.299012
106.450270 -0.293939
119.278858 -0.296849
123.779707 -0.287869
127.855910 -0.285530
134.171158 -0.295321
141.005236 -0.294257
144.342136 -0.293871
157.258138 -0.300167
166.444327 -0.297852
172.080419 -0.306056
183.934634 -0.301166
195.119463 -0.294718
197.393242 -0.292933
205.205002 -0.300683
214.635908 -0.287202
221.199625 -0.290352
227.927849 -0.287389
234.841863 -0.297514
247.022963 -0.298561
261.943017 -0.303371
268.270889 -0.301772
276.333057 -0.295032
285.019472 -0.292646
290.779613 -0.284556
298.766042 -0.293824
309.189113 -0.294657
312.942598 -0.289210
319.027762 -0.287370
322.834055 -0.289599
329.083010 -0.282948
335.505815 -0.285116
336.529523 -0.285784
347.144090 -0.280416
350.473606 -0.274195
358.657471 -0.271651
364.698388 -0.274538
369.593090 -0.274496
371.413095 -0.277225
373.115199 -0.276768
378.641272 -0.267889
380.197408 -0.267151
384.054286 -0.270077
386.204805 -0.272098
386.688237 -0.272248
396.959455 -0.271456
401.205191 -0.280728
407.318670 -0.274028
412.399627 -0.270246
416.387181 -0.269981
420.195160 -0.273557
423.848411 -0.266323
428.305659 -0.264771
429.070527 -0.264233
434.891153 -0.264209
438.004535 -0.265231
447.668570 -0.278184
457.083721 -0.277670
464.470780 -0.258327
470.505003 -0.255186
480.164669 -0.259323
488.047337 -0.253728
489.992869 -0.251302
500.517428 -0.254622
505.135583 -0.261982
508.317902 -0.256213
514.407540 -0.239365
516.528012 -0.235179
536.443080 -0.145448
542.547421 -0.141861
547.273564 -0.137192
551.666061 -0.133261
553.601996 -0.134600
555.542406 -0.135726
563.115268 -0.135377
565.596921 -0.139896
569.549442 -0.144455
573.599416 -0.133186
583.264672 -0.139970
586.467037 -0.136325
591.021743 -0.132482
595.463714 -0.135709
601.259107 -0.134652
603.989724 -0.130656
611.468039 -0.126153
615.208895 -0.133813
619.914541 -0.141328
626.147458 -0.132906
634.413300 -0.132995
638.745729 -0.127084
645.815864 -0.131859
648.373369 -0.127268
651.711913 -0.124412
657.222212 -0.127590
660.683025 -0.123908
667.542514 -0.129477
670.996538 -0.127524
677.670462 -0.128882
681.685517 -0.129126
685.790759 -0.127991
689.461358 -0.125813
691.180248 -0.126771
695.797150 -0.127659
704.085423 -0.124997
709.626645 -0.132437
717.220163 -0.122412
720.737074 -0.125891
729.348302 -0.122792
739.476629 -0.121436
742.617887 -0.122681
748.810701 -0.122447
756.374921 -0.118948
761.295705 -0.117104
764.629984 -0.117789
767.778240 -0.122849
774.672623 -0.112320
779.084909 -0.112215
782.641832 -0.114752
783.517207 -0.115892
787.531649 -0.115074
793.267004 -0.111796
797.984645 -0.121444
804.162376 -0.118029
811.157308 -0.122053
816.808334 -0.110753
821.049118 -0.108625
827.503710 -0.112310
828.385222 -0.112101
833.981683 -0.105784
836.996451 -0.107393
839.916313 -0.108169
847.616443 -0.116146
851.329797 -0.115482
863.391549 -0.108583
870.802764 -0.101576
873.382531 -0.100843
877.299799 -0.106158
882.834396 -0.102357
886.041620 -0.106995
890.494116 -0.113285
895.633402 -0.100360
899.924910 -0.099227
903.646029 -0.101942
908.278679 -0.104417
913.584038 -0.103840
920.792121 -0.094900
924.018089 -0.097474
924.461027 -0.097447
931.824522 -0.108088
937.470778 -0.098746
941.598318 -0.097484
944.694414 -0.095486
945.737515 -0.095751
949.198267 -0.095196
955.460796 -0.095502
959.992643 -0.090013
962.958888 -0.090092
969.604288 -0.096175
973.581396 -0.099009
978.180365 -0.091771
983.131379 -0.094292
988.332635 -0.097170
998.697840 -0.097256
1002.269170 -0.095895
1005.939770 -0.087778
1011.033649 -0.087002
1015.232005 -0.088097
1017.223545 -0.085885
1018.420674 -0.085000
1023.867449 -0.086871
1031.188363 -0.079062
1034.096899 -0.080003
1037.641699 -0.084575
1046.691876 -0.091970
1052.546770 -0.081872
1054.417377 -0.079660
1063.968732 -0.082208
1072.627805 -0.089352
1079.099331 -0.076613
1085.937639 -0.079306
1089.318234 -0.079442
1093.332409 -0.074577
1101.172049 -0.076208
1103.373394 -0.075985
1109.741852 -0.078743
1112.620558 -0.076435
1117.791857 -0.073608
1123.464254 -0.072171
1129.397048 -0.076580
1135.354727 -0.075367
1140.372119 -0.072665
1141.640807 -0.072541
1146.508092 -0.073059
1148.170824 -0.073168
1152.769486 -0.063150
1157.604262 -0.063735
1164.145925 -0.063434
1165.978450 -0.062011
1171.497088 -0.065368
1176.086147 -0.059004
1183.360401 -0.057647
1185.053433 -0.057697
1187.671088 -0.053823
1193.807115 -0.052018
1196.429627 -0.049834
1198.304714 -0.047313
1202.638208 -0.048244
1206.350266 -0.050590
1212.295683 -0.056619
1216.052182 -0.051981
1217.782110 -0.051259
1223.504719 -0.051393
1228.789301 -0.050406
1232.896332 -0.050257
1234.509166 -0.052188
1236.216209 -0.049748
1239.432888 -0.048338
1239.717229 -0.048140
1241.966957 -0.046559
1244.851729 -0.046792
1245.446462 -0.047284
1250.531158 -0.052410
1253.742290 -0.048406
1257.550796 -0.049949
1259.609616 -0.051325
1264.084717 -0.048940
1265.558606 -0.049092
1269.894801 -0.051279
1272.232140 -0.049451
1273.903376 -0.047990
1277.441530 -0.049514
1281.231508 -0.048611
1283.231618 -0.048467
1286.053471 -0.047902
1289.942195 -0.048401
1292.403951 -0.047561
1294.905597 -0.047128
1296.985168 -0.048250
1302.900214 -0.049241
1303.735066 -0.049134
1309.487800 -0.047068
1310.102902 -0.047669
1312.009134 -0.047882
1315.747672 -0.049875
1320.103974 -0.049168
1325.281227 -0.049528
1331.819187 -0.047622
1332.743650 -0.048347
1333.891251 -0.049120
1335.288346 -0.047610
1340.028412 -0.048926
1342.212785 -0.048822
1347.657424 -0.050458
1349.692198 -0.048554
1354.405133 -0.049525
1358.804416 -0.046764
1359.331241 -0.046824
1363.469843 -0.051191
1368.832727 -0.048501
1372.538268 -0.047293
1373.105817 -0.046840
1375.787983 -0.045690
1377.366659 -0.044314
1379.189749 -0.044274
1380.940470 -0.044618
1383.003283 -0.045687
1384.884527 -0.045103
1386.218001 -0.043826
1389.097425 -0.043265
1391.508534 -0.044851
1393.254171 -0.045319
1394.938709 -0.044661
1397.633438 -0.046255
1399.637570 -0.045864
1402.266110 -0.046941
1402.933622 -0.047503
1405.429077 -0.047986
1406.047044 -0.048009
1407.635555 -0.047355
1409.836389 -0.046618
1412.350486 -0.046423
1416.400130 -0.047174
1419.000800 -0.047872
1421.849637 -0.048688
1424.101909 -0.047019
1427.219096 -0.047179
1428.205755 -0.047145
1429.781726 -0.047927
1433.396797 -0.050075
1437.331923 -0.044921
1439.911593 -0.045339
1441.852655 -0.045783
1444.808773 -0.046871
1449.003960 -0.049702
1450.853011 -0.047764
1453.204083 -0.047779
1455.251942 -0.047890
1458.956765 -0.047731
1459.234850 -0.047695
1462.550972 -0.045428
1464.464442 -0.046142
1467.897443 -0.047412
1470.363201 -0.045298
1473.626374 -0.047413
1476.323246 -0.047906
1479.015303 -0.045568
1482.069953 -0.047456
1484.013408 -0.049510
1485.347442 -0.049195
1491.365617 -0.050841
1494.884616 -0.049394
1497.476787 -0.050342
1501.262130 -0.048745
1505.452118 -0.051038
1511.393231 -0.050534
1515.790642 -0.046363
1521.239382 -0.048336
1524.197991 -0.048084
1524.735373 -0.048094
1526.430385 -0.046331
1531.388441 -0.049493
1534.966310 -0.048723
1537.871606 -0.046989
1542.124592 -0.047190
1544.209757 -0.048528
1547.234747 -0.050493
1552.266558 -0.047116
1554.802637 -0.046674
1557.025003 -0.045923
1557.450121 -0.045438
1563.146216 -0.048095
1567.486761 -0.048240
1568.189106 -0.048871
1572.496949 -0.046997
1579.570934 -0.047586
1582.809048 -0.050814
1587.174645 -0.048442
1591.338198 -0.047081
1594.771888 -0.046066
1596.937921 -0.045658
1601.394393 -0.051369
1606.690912 -0.047687
1608.738429 -0.048055
1611.542577 -0.048728
1615.958757 -0.047704
1618.170269 -0.045701
1623.353527 -0.048149
1624.427908 -0.048390
1627.593479 -0.046498
1629.404462 -0.046565
1632.809867 -0.045325
1635.630394 -0.046130
1637.475224 -0.046743
1641.386105 -0.048878
1645.171760 -0.046461
1647.957431 -0.045790
1651.404015 -0.047744
1655.251816 -0.047996
1657.876855 -0.047045
1660.773640 -0.046815
1662.698742 -0.045724
1666.938250 -0.049766
1668.730134 -0.049084
1670.575392 -0.049569
1676.864169 -0.045325
1678.934372 -0.046002
1680.079174 -0.047178
1683.701513 -0.045987
1684.707795 -0.045594
1685.802831 -0.045738
1687.465453 -0.045364
1689.246023 -0.045484
1691.331335 -0.045277
1695.973212 -0.044519
1697.358818 -0.043432
1702.394925 -0.046123
1704.045352 -0.045168
1707.007435 -0.046837
1711.980371 -0.051253
1718.276261 -0.047365
1724.964634 -0.045584
1728.495783 -0.042648
1732.757536 -0.044504
1736.736848 -0.045992
1740.994314 -0.043804
1745.901802 -0.047204
1749.136740 -0.044739
1753.823668 -0.045484
1754.086069 -0.045094
1759.467903 -0.041451
1764.375999 -0.038522
1765.936895 -0.038028
1767.350611 -0.037614
1774.126660 -0.038718
1778.252025 -0.036243
1778.914880 -0.034558
1782.880945 -0.027251
1784.690667 -0.026243
1784.945588 -0.007489
1784.767763 0.000277
1784.354140 0.011866
1780.653092 0.021484
1777.410221 0.029613
1771.093916 0.030709
1765.090323 0.032355
1759.451590 0.044026
1756.296907 0.040242
1748.366995 0.046502
1741.926169 0.042578
1734.702995 0.045333
1731.875144 0.048907
1723.582592 0.061355
1713.116779 0.051703
1710.219627 0.055832
1707.110444 0.056129
1703.683675 0.056457
1701.761146 0.055463
1696.321016 0.062462
1690.197165 0.061899
1680.236328 0.064388
1673.830732 0.068306
1671.035267 0.064590
1661.339006 0.076667
1658.053714 0.069945
1653.480402 0.065248
1650.790851 0.067053
1649.519819 0.068893
1647.977421 0.070135
1645.700830 0.068772
1641.708222 0.071869
1638.149020 0.072586
1630.526546 0.074247
1629.399978 0.075234
1625.904271 0.073898
1621.592527 0.075278
1615.445000 0.081981
1610.180590 0.082661
1606.093882 0.082191
1604.299996 0.081892
1598.438241 0.087357
1596.829983 0.085788
1591.454695 0.081290
1585.019407 0.088312
1583.614776 0.092625
1580.533879 0.086847
1574.329054 0.088320
1569.490367 0.094421
1563.408705 0.085011
1559.861773 0.085367
1555.049487 0.095897
1551.523180 0.095823
1548.378680 0.098035
1546.710473 0.098323
1543.100453 0.094217
1537.217032 0.092664
1535.406972 0.092182
1531.888208 0.093790
1529.668289 0.097540
1526.530093 0.105129
1524.350706 0.105427
1519.410277 0.099966
1515.792764 0.100181
1508.072310 0.109594
1506.025360 0.105102
1503.057486 0.100253
1499.376881 0.097165
1497.713559 0.097791
1489.852652 0.111466
1480.300835 0.101081
1474.697136 0.113387
1469.383334 0.110412
1468.773697 0.109946
1464.625022 0.107372
1460.949791 0.110641
1457.271595 0.112122
1454.736123 0.109983
1448.258410 0.113038
1442.622511 0.115299
1437.667539 0.114061
1430.581054 0.111045
1423.396242 0.121094
1417.811205 0.113829
1415.561394 0.115572
1412.854366 0.114268
1410.109148 0.116506
1404.847595 0.123680
1397.841240 0.120929
1392.838101 0.120950
1388.782061 0.119720
1387.278176 0.119028
1385.306004 0.119532
1382.131115 0.120682
1377.670388 0.122350
1372.758834 0.126945
1363.143607 0.126775
1356.220749 0.120541
1352.168727 0.121394
1350.778609 0.123522
1348.145774 0.128019
1340.583096 0.125828
1336.091178 0.133163
1327.169901 0.137395
1318.059232 0.131415
1312.463780 0.132405
1308.250376 0.131272
1301.830951 0.129740
1299.601130 0.133639
1297.053949 0.132587
1290.688286 0.135470
1283.803924 0.136458
1278.049533 0.128916
1276.138481 0.129825
1269.462867 0.135280
1264.677607 0.131469
1261.776868 0.134654
1257.941027 0.140383
1256.099285 0.139272
1250.447495 0.132777
1244.582714 0.135245
1241.629273 0.129933
1236.801253 0.131135
1235.522979 0.131988
1230.159562 0.138998
1223.520419 0.136993
1214.673747 0.142452
1212.634129 0.140321
1205.908123 0.137687
1200.699675 0.133940
1200.153757 0.134275
1196.541403 0.138693
1194.631302 0.142730
1187.695559 0.140398
1182.121134 0.139364
1175.051052 0.137306
1168.928497 0.146363
1159.385967 0.148793
1158.050346 0.149418
1153.602609 0.146215
1149.093710 0.145739
1146.606710 0.143919
1141.188473 0.147599
1137.023007 0.147291
1133.326258 0.144279
1128.923918 0.144357
1122.034503 0.152183
1120.583496 0.155672
1116.252244 0.148571
1113.916984 0.147766
1110.436201 0.144903
1108.120708 0.144565
1104.462170 0.149575
1102.205194 0.149431
1099.055491 0.148653
1094.817105 0.153506
1091.652549 0.151074
1082.029348 0.155127
1078.392940 0.147457
1072.927510 0.148026
1071.680564 0.150147
1068.547402 0.148980
1063.180081 0.147271
1059.989221 0.152732
1057.022330 0.153422
1052.384448 0.154649
1047.223828 0.152220
1043.775306 0.153281
1033.325103 0.158661
1027.535858 0.155227
1024.207754 0.152483
1019.020854 0.151216
1013.721849 0.161448
1010.524624 0.155886
1001.873179 0.158360
999.638022 0.157872
996.860056 0.157507
991.167406 0.155360
989.406031 0.154793
984.944473 0.155791
980.390166 0.158264
977.694030 0.163690
971.941339 0.158214
970.519118 0.158317
965.949979 0.158852
962.736264 0.153998
961.100963 0.152524
958.433400 0.151529
955.790250 0.152110
951.293669 0.155715
948.122914 0.162080
943.185938 0.155681
938.684383 0.158868
936.960069 0.158440
932.773277 0.162241
930.395576 0.158867
927.386023 0.154659
921.889068 0.159112
920.504428 0.158358
916.547617 0.160091
912.882900 0.159977
910.045425 0.162205
907.029770 0.159270
899.125157 0.161657
896.225814 0.166637
892.875145 0.168992
887.731664 0.159359
882.812680 0.162900
880.290979 0.163146
876.878707 0.168401
869.169184 0.164883
863.582734 0.165883
857.212776 0.163813
855.258070 0.163870
846.355987 0.162999
837.769088 0.171682
831.797703 0.163044
828.629873 0.166082
822.080001 0.164861
819.849413 0.165086
815.605193 0.168295
805.453164 0.161964
804.320375 0.162619
799.322509 0.164722
797.327079 0.161981
790.969304 0.165443
790.265018 0.166335
787.147794 0.163118
779.145603 0.164780
772.204200 0.170151
767.231135 0.163982
765.227869 0.164628
760.185104 0.171655
758.806556 0.174436
755.977588 0.169130
749.752880 0.166107
747.351981 0.167217
744.666558 0.168958
740.918814 0.169837
738.447592 0.167417
735.338740 0.166751
729.594015 0.173049
725.059952 0.166831
722.830237 0.166903
717.952188 0.168346
716.614808 0.168247
714.250551 0.167743
711.230107 0.167294
709.235225 0.165144
704.591652 0.166242
700.499811 0.171439
695.653276 0.170164
692.162806 0.168297
689.155264 0.166473
686.282626 0.165339
683.022321 0.168011
676.968490 0.168517
674.267359 0.167317
666.827268 0.173348
665.597994 0.173548
661.874653 0.168048
654.064172 0.167987
653.405134 0.167704
646.518556 0.169351
641.425032 0.171541
635.913770 0.176261
632.753467 0.171026
627.974229 0.171440
623.086637 0.170494
617.868422 0.169701
615.306180 0.168834
608.824714 0.168723
605.081289 0.173401
603.973710 0.173475
596.070925 0.174215
592.388693 0.171666
588.438890 0.174898
586.389179 0.172121
582.079155 0.169552
574.850208 0.171442
568.208071 0.170561
566.996794 0.172088
565.360670 0.171576
562.752830 0.173573
555.223563 0.173579
551.497777 0.167871
547.326282 0.166074
542.911278 0.171557
541.297038 0.170016
538.789996 0.169815
532.512251 0.174972
527.995274 0.171683
523.249708 0.169089
522.339658 0.169818
520.098106 0.169553
519.346616 0.168888
511.780547 0.169019
510.579633 0.171587
507.459137 0.165348
502.342903 0.164352
496.231072 0.171006
491.224258 0.175359
484.481658 0.173294
477.850050 0.175200
477.401637 0.175100
472.360182 0.176167
468.477031 0.173979
465.396838 0.172770
464.274688 0.173019
461.829576 0.171396
452.226013 0.174686
448.554827 0.172125
443.762320 0.174514
442.734512 0.174834
439.066956 0.174936
438.513302 0.175477
431.697675 0.169311
427.398827 0.175536
424.775228 0.172090
418.726473 0.172254
416.490223 0.172022
413.076920 0.173474
410.317051 0.175217
404.041508 0.176363
402.351345 0.174476
401.447309 0.173979
398.642184 0.173628
392.736418 0.170983
389.083712 0.176714
383.082998 0.172684
380.075375 0.171847
376.551388 0.169753
374.564516 0.170636
371.454410 0.172016
370.027281 0.172972
364.589725 0.173038
361.654096 0.168232
356.032837 0.170005
353.122500 0.171307
349.545433 0.172592
344.648611 0.172330
338.858043 0.176135
335.354993 0.170352
331.536966 0.170264
326.161401 0.169978
321.923009 0.172203
318.919814 0.176433
315.380804 0.174188
308.922550 0.171519
306.117454 0.171169
302.241172 0.169225
299.891169 0.170929
295.460457 0.167607
292.800280 0.169776
287.433724 0.172154
284.567669 0.172352
283.676318 0.173203
279.816568 0.170436
274.848203 0.174348
272.863617 0.172284
269.100524 0.172443
266.138908 0.171907
258.562088 0.173235
256.087651 0.172420
251.113132 0.172182
248.954053 0.175280
244.748662 0.173905
240.244296 0.173955
237.819040 0.176433
235.496566 0.173542
231.269385 0.173853
228.366935 0.173829
225.400816 0.170237
219.354214 0.175538
217.568173 0.172896
215.368268 0.171538
209.637384 0.172918
206.313698 0.173947
202.509005 0.171398
196.387043 0.173125
192.937223 0.172325
189.533071 0.172292
182.197334 0.173998
181.026270 0.172835
176.066934 0.171489
174.073134 0.172663
167.505917 0.172982
165.104822 0.168845
158.818838 0.171352
153.639192 0.174723
149.791738 0.171427
146.106815 0.173372
141.665836 0.168018
138.986418 0.168754
135.824949 0.173294
131.327258 0.170511
129.066274 0.171091
127.408425 0.172013
123.905880 0.172248
120.230486 0.169125
118.242739 0.169842
113.684284 0.172193
111.877356 0.173231
107.452553 0.165772
100.672134 0.169487
98.817771 0.169858
93.946540 0.171124
90.905590 0.172197
90.662676 0.171642
85.446962 0.166891
83.241680 0.169020
79.499180 0.172086
73.175948 0.173621
73.120000 0.173633
72.635114 0.173099
68.703271 0.172913
68.277035 0.173066
64.701616 0.172013
59.195230 0.173847
50.522365 0.172002
49.475228 0.172883
44.677106 0.173480
42.449006 0.171089
41.293696 0.170405
37.139065 0.169144
34.084322 0.171626
31.398747 0.172885
27.868069 0.174717
22.374818 0.173889
17.995021 0.172439
16.845320 0.171877
11.521508 0.169953
5.130742 0.175050
0.305166 0.170038
-1.829294 0.170633
-6.359588 0.169288
-13.136408 0.170971
-15.300223 0.169862
-18.877936 0.168897
-24.804915 0.174241
-28.840263 0.172454
-32.525048 0.172308
-34.964367 0.171680
-42.925892 0.167258
-46.062598 0.173190
-50.182590 0.173963
-51.090924 0.172567
-52.926946 0.170858
-57.665698 0.171832
-61.791976 0.168837
-64.769633 0.168768
-67.439803 0.170003
-73.315754 0.168757
-75.146495 0.169542
-80.841828 0.168175
-85.906694 0.173854
-89.081779 0.167222
-95.617217 0.170181
-100.859541 0.169917
-105.790040 0.170557
-110.607842 0.168839
-114.999536 0.171711
-122.419816 0.167024
-123.347926 0.166403
-127.870029 0.169733
-130.949422 0.168721
-131.546410 0.168547
-138.076046 0.167077
-140.767798 0.170589
-149.059929 0.171024
-157.577229 0.169902
-159.860239 0.169879
-162.883794 0.164153
-168.384154 0.164962
-177.221557 0.169565
-186.608423 0.170415
-190.297763 0.168908
-192.765348 0.169220
-193.579992 0.169214
-197.510251 0.165646
-200.066353 0.163224
-204.774973 0.166682
-209.781350 0.169243
-212.719551 0.166135
-217.223116 0.165319
-218.938296 0.165158
-226.323439 0.166054
-227.519836 0.166548
-229.324403 0.165587
-231.607524 0.164152
-234.492518 0.166249
-234.963196 0.166474
-238.316405 0.168903
-247.530640 0.170108
-256.854453 0.165129
-260.163797 0.161211
-262.023939 0.160486
-266.420263 0.164714
-269.576441 0.171053
-274.157070 0.164220
-278.152119 0.165460
-283.998503 0.161156
-288.057214 0.162791
-291.475309 0.163959
-296.755489 0.159533
-299.790418 0.161140
-304.479075 0.157070
-308.194680 0.162046
-311.708082 0.161901
-316.160090 0.168998
-321.172640 0.163045
-325.489270 0.163380
-327.601712 0.165281
-329.930949 0.164817
-334.062323 0.169824
-340.472071 0.163607
-342.268497 0.164957
-346.417280 0.158063
-352.869752 0.163671
-356.999325 0.164100
-360.280638 0.162870
-364.244820 0.163326
-367.183085 0.164522
-370.429065 0.163613
-372.447169 0.160640
-378.597908 0.157429
-381.941197 0.157975
-387.317792 0.162543
-391.451417 0.158057
-395.126047 0.159961
-400.141233 0.163868
-406.365730 0.159216
-410.524178 0.156814
-416.720738 0.157005
-419.620758 0.159882
-421.755711 0.161404
-425.923970 0.155790
-432.249588 0.160331
-434.063443 0.163532
-439.978312 0.157734
-442.034870 0.155117
-446.531001 0.156919
-451.250128 0.157055
-452.527607 0.158957
-455.801626 0.160191
-462.636860 0.162199
-470.088707 0.154382
-477.653077 0.164246
-484.907971 0.158746
-493.080671 0.157757
-494.129440 0.155616
-500.057509 0.153938
-507.275302 0.159814
-517.079396 0.157875
-519.282766 0.158724
-522.033948 0.157004
-527.778223 0.156531
-530.321708 0.153241
-532.028353 0.152843
-534.167448 0.151758
-539.689451 0.159007
-548.991964 0.153087
-552.894615 0.151549
-557.131705 0.153915
-562.518477 0.148906
-570.493632 0.155208
-576.443206 0.150815
-580.349158 0.153386
-586.539668 0.151464
-589.608196 0.151760
-592.530802 0.155578
-597.632970 0.148156
-601.187045 0.150204
-604.545542 0.154897
-606.477809 0.156878
-614.473988 0.143599
-614.689252 0.143404
-615.575730 0.142520
-619.944351 0.142939
-625.084470 0.154811
-630.921455 0.148650
-632.895642 0.150218
-636.192158 0.147097
-637.395100 0.146985
-641.186238 0.146966
-643.253675 0.143240
-647.418657 0.139007
-655.995673 0.150225
-656.871833 0.149850
-661.443120 0.146195
-665.150065 0.146219
-666.366526 0.145628
-676.348813 0.153899
-679.435432 0.153959
-688.108569 0.150896
-691.712215 0.153207
-701.629551 0.148797
-709.918879 0.148940
-712.850510 0.150044
-717.692194 0.143047
-722.454103 0.140163
-724.171649 0.142055
-727.458719 0.142731
-732.347005 0.143987
-740.503632 0.142408
-744.062930 0.141720
-750.300900 0.147755
-758.383186 0.144594
-762.859840 0.146470
-772.140608 0.142699
-774.262576 0.140805
-782.996173 0.144015
-786.742134 0.142203
-793.378918 0.144761
-795.559382 0.139594
-803.178693 0.135549
-807.143350 0.139423
-809.708099 0.137664
-818.472415 0.143476
-827.011332 0.139256
-835.017357 0.142969
-841.209655 0.135790
-848.314347 0.133266
-849.923311 0.132711
-855.388636 0.131775
-859.511499 0.133677
-861.031205 0.133437
-863.724331 0.133990
-873.768466 0.128359
-874.782410 0.129520
-881.219371 0.132579
-884.324376 0.134240
-891.555911 0.138743
-897.596462 0.132753
-903.181734 0.124361
-907.500467 0.127017
-909.845697 0.132296
-914.422316 0.129636
-917.193674 0.130002
-922.420099 0.133003
-931.476834 0.136320
-937.687387 0.127668
-938.246358 0.126867
-943.804827 0.127697
-947.285708 0.127400
-950.359241 0.126806
-954.859877 0.125533
-959.547295 0.124764
-966.433875 0.132814
-968.804992 0.130731
-981.063941 0.131160
-992.253782 0.133184
-998.641095 0.122262
-1001.742755 0.122564
-1002.598138 0.122778
-1008.183331 0.125316
-1010.972643 0.121042
-1016.766503 0.121370
-1022.238932 0.116925
-1029.881058 0.121599
-1036.695368 0.124112
-1043.444117 0.127602
-1053.424548 0.127296
-1057.619912 0.125063
-1062.039567 0.125841
-1067.292880 0.119649
-1071.969950 0.122990
-1076.469203 0.121647
-1081.135372 0.121206
-1088.855375 0.112452
-1094.801260 0.116658
-1096.148473 0.112964
-1103.803533 0.109358
-1108.764909 0.118979
-1116.831660 0.119110
-1122.664024 0.119029
-1124.788385 0.120935
-1129.873986 0.109643
-1137.011993 0.110038
-1144.472237 0.115803
-1150.196156 0.121328
-1153.869715 0.111357
-1162.878748 0.111360
-1168.113064 0.105045
-1172.325893 0.104745
-1177.429164 0.100891
-1179.666937 0.101905
-1186.431456 0.112187
-1201.370127 0.104423
-1208.046842 0.106234
-1212.439078 0.100370
-1216.518926 0.100097
-1223.390163 0.101331
-1229.503240 0.106457
-1232.517546 0.111115
-1235.876327 0.105182
-1241.206951 0.103869
-1243.596469 0.103889
-1249.789954 0.103206
-1251.649830 0.099466
-1257.643468 0.097274
-1259.181290 0.098258
-1261.568368 0.092711
-1271.027386 0.099038
-1274.244198 0.098032
-1277.725475 0.101777
-1284.267076 0.093339
-1286.227018 0.092975
-1289.633694 0.092350
-1292.469449 0.094189
-1299.147693 0.094413
-1303.712859 0.100482
-1310.393460 0.090090
-1315.692985 0.085673
-1316.563423 0.085543
-1318.323932 0.085307
-1321.171550 0.085753
-1324.406000 0.088231
-1328.018177 0.090138
-1336.341587 0.103076
-1342.769049 0.087445
-1355.968775 0.091075
-1361.530355 0.099244
-1369.733037 0.093695
-1375.989843 0.093484
-1382.630348 0.085604
-1391.465057 0.087287
-1395.567003 0.091370
-1400.520719 0.079292
-1407.845510 0.084764
-1413.268908 0.093286
-1418.543062 0.080589
-1423.335306 0.081171
-1429.114399 0.082876
-1437.212548 0.083521
-1445.097014 0.078628
-1450.667144 0.070600
-1456.516011 0.076280
-1459.750208 0.084758
-1465.271061 0.083853
-1474.148108 0.080655
-1475.465908 0.079966
-1482.726978 0.071703
-1487.368274 0.072413
-1491.548442 0.080508
-1496.620612 0.072503
-1499.078556 0.071007
-1505.669003 0.066576
-1508.724439 0.071112
-1511.122650 0.078031
-1515.490495 0.081664
-1516.240025 0.080918
-1519.520166 0.072694
-1526.855488 0.062842
-1533.849595 0.067433
-1535.810357 0.069583
-1541.576783 0.063467
-1543.701260 0.063192
-1547.935991 0.059951
-1556.814727 0.074382
-1563.194108 0.066269
-1574.506331 0.066776
-1581.595655 0.057968
-1586.544462 0.067308
-1592.497100 0.056469
-1598.652720 0.063759
-1600.398814 0.064631
-1606.830960 0.072203
-1616.652019 0.063457
-1625.496774 0.051477
-1633.542004 0.065248
-1637.125374 0.061876
-1639.596718 0.057040
-1645.496643 0.058478
-1646.433572 0.058885
-1648.200909 0.058339
-1650.049121 0.058457
-1653.721249 0.055321
-1661.310863 0.052972
-1665.006647 0.050427
-1673.329785 0.042616
-1681.422937 0.051868
-1683.344436 0.056530
-1684.641795 0.055467
-1690.131391 0.052975
-1696.738933 0.039523
-1700.872986 0.041524
-1708.155680 0.041863
-1710.132365 0.040577
-1717.156437 0.049867
-1725.116294 0.037051
-1734.940051 0.039062
-1740.644149 0.033655
-1742.601104 0.032453
-1743.538757 0.031456
-1748.847784 0.029341
-1751.894660 0.034306
-1753.860923 0.033713
-1756.057853 0.030319
-1758.604587 0.028752
-1761.495776 0.024981
-1768.553456 0.033712
-1771.521444 0.030046
-1779.374595 0.023360
-1780.419346 0.023397
-1785.919916 0.026294
-1792.435163 0.029716
-1801.582168 0.050048
-1810.031975 0.029479
-1815.745747 0.031392
-1821.086400 0.022763
-1825.487956 0.023480
-1832.582588 0.036693
-1840.010093 0.026273
-1846.494961 0.020147
-1855.255044 0.020317
-1857.782482 0.026429
-1860.852691 0.025720
-1863.306205 0.025139
-1871.658119 0.025585
-1876.620320 0.032794
-1886.781817 0.019080
-1895.592099 0.021798
-1904.092449 0.026575
-1912.654202 0.018424
-1915.189010 0.013053
-1920.220729 0.011540
-1931.348210 0.021128
-1939.114262 0.002680
-1946.149595 0.010388
-1955.017113 0.018717
-1959.113600 0.005619
-1964.336842 -0.000260
-1970.460089 -0.000483
-1975.448574 0.000269
-1978.750304 0.006748
-1987.670086 0.008160
-1991.738752 -0.000607
-2000.196845 -0.010038
-2009.000911 -0.001620
-2012.740702 0.000087
-2019.979777 0.003835
-2029.527772 -0.014841
-2036.809338 -0.009893
-2041.409121 -0.003254
-2048.817069 0.001163
-2059.105486 0.000545
-2067.734084 -0.013967
-2068.694496 -0.015015
-2070.873864 -0.019999
-2075.414217 -0.025100
-2082.825718 -0.011878
-2085.639776 -0.018188
-2090.047375 -0.022514
-2094.380513 -0.027362
-2100.628001 -0.020422
-2107.514963 -0.030796
-2111.514649 -0.027533
-2117.366201 -0.026931
-2120.244743 -0.029254
-2125.724141 -0.035726
-2129.256121 -0.033215
-2132.355149 -0.025961
-2138.313032 -0.030473
-2142.562186 -0.027367
-2156.025236 -0.019658
-2160.824287 -0.033547
-2167.184091 -0.034963
-2177.940530 -0.022626
-2188.038390 -0.038088
-2200.913305 -0.032229
-2210.626931 -0.040859
-2217.423358 -0.047448
-2220.552647 -0.047674
-2228.264680 -0.044364
-2231.944824 -0.047587
-2243.361985 -0.049931
-2246.470821 -0.041794
-2258.840317 -0.049506
-2265.383950 -0.059528
-2272.412062 -0.048402
-2275.211864 -0.046861
-2282.125938 -0.054141
-2289.635704 -0.062494
-2298.844031 -0.058477
-2311.911555 -0.067467
-2321.908302 -0.052223
-2327.778577 -0.061646
-2331.750352 -0.067639
-2339.330102 -0.059221
-2348.604739 -0.066944
-2351.927906 -0.072137
-2358.872311 -0.069512
-2363.402692 -0.081332
-2369.115796 -0.081553
-2374.018557 -0.070911
-2381.452749 -0.084257
-2385.232505 -0.088560
-2391.092503 -0.094382
-2394.267194 -0.096492
-2404.008550 -0.076450
-2406.303487 -0.082110
-2417.518100 -0.088504
-2421.122295 -0.089809
-2425.779722 -0.096529
-2427.033695 -0.098145
-2430.812814 -0.100252
-2437.608989 -0.095046
-2444.624857 -0.091303
-2452.364714 -0.106293
-2457.662091 -0.109809
-2461.937787 -0.106171
-2466.423387 -0.108627
-2468.806099 -0.110831
-2474.316842 -0.112162
-2479.228982 -0.108239
-2484.178558 -0.112958
-2492.292572 -0.095092
-2494.783412 -0.099797
-2507.949588 -0.113871
-2518.742359 -0.117682
-2521.506678 -0.118727
-2526.526722 -0.131596
-2532.019687 -0.131222
-2533.409861 -0.129744
-2538.754893 -0.130027
-2541.571082 -0.127161
-2543.610689 -0.145478
-2542.964827 -0.199006


==> robust_Actuator.dat <==
robustQmd robustTaum
-58.284149 0.174212
-111.990279 0.175062
-176.708677 0.173911
-210.007299 0.173836
-246.398429 0.172206
-301.920662 0.171003
-333.446304 0.170888
-422.076797 0.172034
-503.442852 0.168195
-555.631009 0.164693
-639.569417 0.162407
-765.783565 0.156967
-811.235209 0.153847
-928.395590 0.144181
-955.253414 0.141578
-1055.156600 0.131952
-1108.928952 0.127391
-1176.107936 0.119306
-1258.328310 0.111389
-1336.732138 0.100041
-1419.778840 0.075317
-1479.324675 0.048181
-1524.380357 0.024868
-1522.063208 0.010309
-1512.621115 -0.022637
-1447.683790 -0.206963
-1400.377654 -0.263733
-1306.732358 -0.287426
-1205.980393 -0.292423
-1059.746191 -0.305821
-969.047094 -0.305427
-926.327242 -0.305730
-837.086366 -0.310088
-769.370540 -0.310079
-642.175396 -0.312686
-587.566529 -0.312445
-405.635792 -0.314649
-295.423976 -0.307700
-196.836272 -0.302576
-117.772039 -0.297842
-47.148455 -0.284222
243.187076 -0.254794
461.226994 -0.241866
580.834785 -0.234050
638.574230 -0.232969
792.721476 -0.241789
878.387530 -0.235176
1003.860646 -0.234527
1068.998479 -0.235060
1077.409979 -0.234618
1206.741844 -0.233868
1231.899549 -0.234194
1260.121382 -0.233405
1395.384696 -0.226257
1488.623334 -0.226643
1687.753704 -0.216393
1817.536287 -0.201527
1895.321051 -0.188565
2043.438336 -0.147603
1809.186044 0.036703
1769.093322 0.061382
1702.622628 0.076832
1636.669511 0.089064
1577.482126 0.099648
1551.661111 0.104621
1506.684410 0.110497
1405.044069 0.122220
1342.443621 0.131246
1312.384702 0.132994
1275.162540 0.134086
1125.937703 0.146924
1003.076426 0.155631
956.810487 0.156337
931.909565 0.156667
857.035714 0.160297
830.114733 0.162459
815.490217 0.163152
749.268383 0.166756
662.260694 0.169368
619.841875 0.172578
593.735633 0.171975
534.869461 0.171939
467.628174 0.173073
437.014488 0.174622
366.741069 0.174994
345.754516 0.175295
274.604829 0.175434
181.591059 0.176263
102.473890 0.176304
57.852041 0.175466
-58.284149 0.174212

